Going into Orbit: Massively Parallelizing Episodic Reinforcement Learning

The possibilities of robot control have multiplied across various domains through the application of deep reinforcement learning. To overcome safety and sampling efficiency issues, deep reinforcement learning models can be trained in a simulation environment, allowing for faster iteration cycles. This can be enhanced further by parallelizing the training process using GPUs. NVIDIA's open-source robot learning framework Orbit leverages this potential by wrapping tensor-based reinforcement learning libraries for high parallelism and building upon Isaac Sim for its simulations. We contribute a detailed description of the implementation of a benchmark reinforcement learning task, namely box pushing, using Orbit. Additionally, we benchmark the performance of our implementation in comparison to a CPU-based implementation and report the performance metrics. Finally, we tune the hyper parameters of our implementation and show that we can generate significantly more samples in the same amount of time by using Orbit.

==> tikz/success_rate_bb.csv <==
Perf/total_timesteps,success_rate,success_rate_MIN,success_rate_MAX
32000,0.00124999997206032,0,0.00624999986030161
48000,0.00124999997206032,0,0.00624999986030161
64000,0.00249999994412065,0,0.00624999986030161
80000,0,0,0
96000,0,0,0
112000,0,0,0
128000,0.00124999997206032,0,0.00624999986030161
144000,0,0,0
160000,0,0,0
176000,0.00124999997206032,0,0.00624999986030161
192000,0,0,0
208000,0,0,0
224000,0.00124999997206032,0,0.00624999986030161
240000,0,0,0
256000,0.00499999988824129,0,0.0124999997206032
272000,0,0,0
288000,0.00124999997206032,0,0.00624999986030161
304000,0.00249999994412065,0,0.00624999986030161
320000,0.00124999997206032,0,0.00624999986030161
336000,0.00249999994412065,0,0.0124999997206032
352000,0.00249999994412065,0,0.00624999986030161
368000,0.00249999994412065,0,0.00624999986030161
384000,0.00249999994412065,0,0.00624999986030161
400000,0.00249999994412065,0,0.00624999986030161
416000,0,0,0
432000,0.00124999997206032,0,0.00624999986030161
448000,0.00124999997206032,0,0.00624999986030161
464000,0.00374999991618097,0,0.00624999986030161
480000,0,0,0
496000,0.00124999997206032,0,0.00624999986030161
512000,0.00249999994412065,0,0.00624999986030161
528000,0.00249999994412065,0,0.00624999986030161
544000,0.00124999997206032,0,0.00624999986030161
560000,0.00624999986030161,0,0.0249999994412065
576000,0.00374999991618097,0,0.0124999997206032
592000,0.00374999991618097,0,0.0124999997206032
608000,0.00374999991618097,0,0.00624999986030161
624000,0.00249999994412065,0,0.00624999986030161
640000,0.00249999994412065,0,0.00624999986030161
656000,0.00749999983236194,0,0.0187499995809048
672000,0.00624999986030161,0,0.0187499995809048
688000,0,0,0
704000,0.00249999994412065,0,0.00624999986030161
720000,0.00249999994412065,0,0.00624999986030161
736000,0.00749999983236194,0.00624999986030161,0.0124999997206032
752000,0.00374999991618097,0,0.0124999997206032
768000,0.00624999986030161,0,0.0249999994412065
784000,0.00749999983236194,0,0.0124999997206032
800000,0.00374999991618097,0,0.0124999997206032
816000,0.00499999988824129,0,0.0124999997206032
832000,0.00624999986030161,0,0.0124999997206032
848000,0.00749999983236194,0,0.0187499995809048
864000,0.00749999983236194,0,0.0249999994412065
880000,0.00749999983236194,0,0.0124999997206032
896000,0.00499999988824129,0,0.0187499995809048
912000,0.00749999983236194,0,0.0124999997206032
928000,0.00624999986030161,0,0.0124999997206032
944000,0.00499999988824129,0,0.0124999997206032
960000,0.0112499997485429,0.00624999986030161,0.0187499995809048
976000,0.00999999954365194,0,0.0312499981373548
992000,0.00249999994412065,0,0.00624999986030161
1008000,0.00499999988824129,0,0.0124999997206032
1024000,0.0149999996647239,0.00624999986030161,0.0249999994412065
1040000,0.00624999986030161,0,0.0187499995809048
1056000,0.00749999983236194,0,0.0187499995809048
1072000,0.00749999983236194,0,0.0124999997206032
1088000,0.00624999986030161,0,0.0187499995809048
1104000,0.0137499996926636,0.00624999986030161,0.0187499995809048
1120000,0.00624999986030161,0,0.0124999997206032
1136000,0.00624999986030161,0,0.0187499995809048
1152000,0.0174999998416752,0,0.0437500001862645
1168000,0.00874999980442226,0,0.0187499995809048
1184000,0.00499999988824129,0,0.00624999986030161
1200000,0.00999999977648258,0,0.0187499995809048
1216000,0.00499999988824129,0,0.0124999997206032
1232000,0.0112499997485429,0,0.0249999994412065
1248000,0.0124999997206032,0,0.0249999994412065
1264000,0.0174999996088445,0.00624999986030161,0.0249999994412065
1280000,0.00874999980442226,0,0.0249999994412065
1296000,0.00999999977648258,0.00624999986030161,0.0124999997206032
1312000,0.00624999986030161,0,0.0187499995809048
1328000,0.0174999996088445,0.00624999986030161,0.0374999991618097
1344000,0.0149999996647239,0.00624999986030161,0.0249999994412065
1360000,0.00749999983236194,0,0.0187499995809048
1376000,0.0174999996088445,0.00624999986030161,0.0249999994412065
1392000,0.00749999983236194,0,0.0187499995809048
1408000,0.0199999990873039,0,0.0312499981373548
1424000,0.0174999996088445,0.0124999997206032,0.0249999994412065
1440000,0.00874999980442226,0,0.0187499995809048
1456000,0.0187499993480742,0.00624999986030161,0.0312499981373548
1472000,0.00874999980442226,0.00624999986030161,0.0124999997206032
1488000,0.0174999996088445,0.00624999986030161,0.0249999994412065
1504000,0.00999999977648258,0.00624999986030161,0.0187499995809048
1520000,0.00374999991618097,0,0.0124999997206032
1536000,0.0149999996647239,0.00624999986030161,0.0249999994412065
1552000,0.00999999977648258,0.00624999986030161,0.0187499995809048
1568000,0.00874999957159162,0,0.0312499981373548
1584000,0.00874999980442226,0,0.0249999994412065
1600000,0.0124999997206032,0,0.0187499995809048
1616000,0.0162499994039535,0.00624999986030161,0.0312499981373548
1632000,0.0149999996647239,0.00624999986030161,0.0249999994412065
1648000,0.0124999997206032,0.00624999986030161,0.0187499995809048
1664000,0.00499999988824129,0,0.0124999997206032
1680000,0.0137499996926636,0.0124999997206032,0.0187499995809048
1696000,0.0137499996926636,0.00624999986030161,0.0249999994412065
1712000,0.0112499997485429,0,0.0187499995809048
1728000,0.0149999996647239,0.0124999997206032,0.0187499995809048
1744000,0.0112499997485429,0,0.0187499995809048
1760000,0.00874999980442226,0,0.0249999994412065
1776000,0.00874999980442226,0.00624999986030161,0.0124999997206032
1792000,0.00749999983236194,0,0.0187499995809048
1808000,0.0124999997206032,0.00624999986030161,0.0187499995809048
1824000,0.0149999994318932,0.00624999986030161,0.0312499981373548
1840000,0.0124999997206032,0,0.0187499995809048
1856000,0.00874999980442226,0,0.0187499995809048
1872000,0.0187499991152436,0.00624999986030161,0.0312499981373548
1888000,0.0174999998416752,0.00624999986030161,0.0437500001862645
1904000,0.00999999977648258,0,0.0249999994412065
1920000,0.00999999977648258,0.00624999986030161,0.0187499995809048
1936000,0.0149999996647239,0.00624999986030161,0.0249999994412065
1952000,0.0137499996926636,0.00624999986030161,0.0249999994412065
1968000,0.0149999998975545,0.00624999986030161,0.0437500001862645
1984000,0.0237499992363155,0.0124999997206032,0.0374999991618097
2000000,0.00874999980442226,0,0.0249999994412065
2016000,0.0124999994877726,0,0.0312499981373548
2032000,0.0212499995250255,0.0124999997206032,0.0249999994412065
2048000,0.0124999997206032,0.00624999986030161,0.0187499995809048
2064000,0.0124999997206032,0.00624999986030161,0.0249999994412065
2080000,0.0137499994598329,0.00624999986030161,0.0312499981373548
2096000,0.00874999980442226,0,0.0187499995809048
2112000,0.00499999988824129,0,0.0124999997206032
2128000,0.0162499994039535,0,0.0312499981373548
2144000,0.0137499996926636,0,0.0249999994412065
2160000,0.0199999995529652,0.00624999986030161,0.0374999991618097
2176000,0.0212499992921948,0.0124999997206032,0.0312499981373548
2192000,0.0237499994691461,0.00624999986030161,0.0437500001862645
2208000,0.0174999993760139,0.00624999986030161,0.0312499981373548
2224000,0.0149999996647239,0.00624999986030161,0.0249999994412065
2240000,0.0187499995809048,0.00624999986030161,0.0249999994412065
2256000,0.00999999977648258,0.00624999986030161,0.0187499995809048
2272000,0.0124999997206032,0.00624999986030161,0.0249999994412065
2288000,0.0112499997485429,0.00624999986030161,0.0187499995809048
2304000,0.0187499998137355,0.00624999986030161,0.0437500001862645
2320000,0.0149999996647239,0.00624999986030161,0.0249999994412065
2336000,0.0124999994877726,0,0.0312499981373548
2352000,0.0149999996647239,0,0.0249999994412065
2368000,0.0149999996647239,0.00624999986030161,0.0374999991618097
2384000,0.0149999996647239,0.00624999986030161,0.0249999994412065
2400000,0.0174999991431832,0,0.0312499981373548
2416000,0.0137499996926636,0.00624999986030161,0.0187499995809048
2432000,0.0124999997206032,0,0.0249999994412065
2448000,0.0124999997206032,0.00624999986030161,0.0249999994412065
2464000,0.0162499996367842,0.00624999986030161,0.0249999994412065
2480000,0.0174999993760139,0.00624999986030161,0.0312499981373548
2496000,0.0149999996647239,0.00624999986030161,0.0187499995809048
2512000,0.0237499992363155,0.0124999997206032,0.0562499975785613
2528000,0.0187499995809048,0.00624999986030161,0.0249999994412065
2544000,0.0212499995250255,0.00624999986030161,0.0437500001862645
2560000,0.0237499992363155,0.0124999997206032,0.0374999991618097
2576000,0.0187499993480742,0.00624999986030161,0.0312499981373548
2592000,0.0137499996926636,0.00624999986030161,0.0187499995809048
2608000,0.0124999997206032,0.00624999986030161,0.0187499995809048
2624000,0.0187499998137355,0,0.0437500001862645
2640000,0.0174999993760139,0.00624999986030161,0.0312499981373548
2656000,0.0199999993201345,0.00624999986030161,0.0312499981373548
2672000,0.0124999997206032,0.00624999986030161,0.0187499995809048
2688000,0.0162499991711229,0,0.0312499981373548
2704000,0.0124999997206032,0.00624999986030161,0.0187499995809048
2720000,0.0112499997485429,0,0.0187499995809048
2736000,0.0199999995529652,0.0124999997206032,0.0374999991618097
2752000,0.0199999995529652,0.0187499995809048,0.0249999994412065
2768000,0.0187499993480742,0.0124999997206032,0.0312499981373548
2784000,0.0237499992363155,0.0187499995809048,0.0312499981373548
2800000,0.0149999994318932,0.00624999986030161,0.0312499981373548
2816000,0.0187499995809048,0.0124999997206032,0.0249999994412065
2832000,0.0137499996926636,0.00624999986030161,0.0249999994412065
2848000,0.00999999977648258,0.00624999986030161,0.0124999997206032
2864000,0.0124999997206032,0.00624999986030161,0.0187499995809048
2880000,0.0112499995157123,0,0.0312499981373548
2896000,0.0149999996647239,0,0.0249999994412065
2912000,0.0212499995250255,0.0124999997206032,0.0374999991618097
2928000,0.0137499996926636,0.0124999997206032,0.0187499995809048
2944000,0.0199999995529652,0.0124999997206032,0.0249999994412065
2960000,0.0174999996088445,0.0124999997206032,0.0249999994412065
2976000,0.0162499996367842,0.0124999997206032,0.0187499995809048
2992000,0.0137499994598329,0.00624999986030161,0.0312499981373548
3008000,0.0174999996088445,0.00624999986030161,0.0249999994412065
3024000,0.0174999996088445,0.0124999997206032,0.0249999994412065
3040000,0.0237499992363155,0.0187499995809048,0.0312499981373548
3056000,0.0249999992083758,0.0124999997206032,0.0374999991618097
3072000,0.0162499998696148,0.00624999986030161,0.0437500001862645
3088000,0.0237499997019768,0.0124999997206032,0.0437500001862645
3104000,0.0137499996926636,0.00624999986030161,0.0249999994412065
3120000,0.00999999977648258,0,0.0124999997206032
3136000,0.0237499994691461,0.0187499995809048,0.0374999991618097
3152000,0.0162499996367842,0.00624999986030161,0.0249999994412065
3168000,0.0199999995529652,0.0124999997206032,0.0249999994412065
3184000,0.0262499989476055,0.0187499995809048,0.0312499981373548
3200000,0.0299999990966171,0.00624999986030161,0.0499999988824129
3216000,0.0137499994598329,0,0.0312499981373548
3232000,0.0137499996926636,0.00624999986030161,0.0249999994412065
3248000,0.0224999992642552,0.0187499995809048,0.0312499981373548
3264000,0.0287499991245568,0.0124999997206032,0.0437500001862645
3280000,0.0187499993480742,0,0.0312499981373548
3296000,0.0262499994132668,0,0.0437500001862645
3312000,0.0199999995529652,0.00624999986030161,0.0249999994412065
3328000,0.0249999992083758,0.00624999986030161,0.0499999988824129
3344000,0.0199999993201345,0,0.0312499981373548
3360000,0.0274999991524965,0.00624999986030161,0.0499999988824129
3376000,0.0224999994970858,0.00624999986030161,0.0437500001862645
3392000,0.0137499994598329,0,0.0312499981373548
3408000,0.0212499992921948,0.0124999997206032,0.0312499981373548
3424000,0.0174999993760139,0.00624999986030161,0.0312499981373548
3440000,0.0137499996926636,0.00624999986030161,0.0187499995809048
3456000,0.0224999992642552,0.0124999997206032,0.0374999991618097
3472000,0.0174999993760139,0,0.0312499981373548
3488000,0.0174999996088445,0.00624999986030161,0.0374999991618097
3504000,0.0212499995250255,0.0124999997206032,0.0374999991618097
3520000,0.0212499995250255,0.00624999986030161,0.0499999988824129
3536000,0.0187499993480742,0.00624999986030161,0.0312499981373548
3552000,0.0149999996647239,0,0.0249999994412065
3568000,0.0174999996088445,0.00624999986030161,0.0249999994412065
3584000,0.0237499997019768,0.0124999997206032,0.0437500001862645
3600000,0.0299999990966171,0.00624999986030161,0.0562499975785613
3616000,0.0174999996088445,0.00624999986030161,0.0249999994412065
3632000,0.0174999996088445,0.00624999986030161,0.0374999991618097
3648000,0.0237499992363155,0.0187499995809048,0.0312499981373548
3664000,0.0199999997857958,0.00624999986030161,0.0437500001862645
3680000,0.0199999993201345,0.00624999986030161,0.0312499981373548
3696000,0.0174999996088445,0.00624999986030161,0.0249999994412065
3712000,0.0199999993201345,0.0124999997206032,0.0312499981373548
3728000,0.0299999993294477,0.0124999997206032,0.0499999988824129
3744000,0.0249999992083758,0.0124999997206032,0.0374999991618097
3760000,0.0274999993853271,0,0.0499999988824129
3776000,0.0224999992642552,0.0124999997206032,0.0312499981373548
3792000,0.0187499995809048,0.0124999997206032,0.0249999994412065
3808000,0.0187499995809048,0,0.0249999994412065
3824000,0.0274999991524965,0.0187499995809048,0.0562499975785613
3840000,0.0224999992642552,0.00624999986030161,0.0374999991618097
3856000,0.0187499995809048,0.0124999997206032,0.0249999994412065
3872000,0.0187499993480742,0.00624999986030161,0.0312499981373548
3888000,0.0162499994039535,0.00624999986030161,0.0312499981373548
3904000,0.0174999996088445,0.00624999986030161,0.0249999994412065
3920000,0.0249999994412065,0.00624999986030161,0.0437500001862645
3936000,0.0199999995529652,0,0.0374999991618097
3952000,0.0112499997485429,0,0.0249999994412065
3968000,0.0237499992363155,0.0124999997206032,0.0374999991618097
3984000,0.0237499997019768,0.0124999997206032,0.0437500001862645
4000000,0.0124999997206032,0.00624999986030161,0.0249999994412065
4016000,0.0212499992921948,0.0124999997206032,0.0312499981373548
4032000,0.032499999506399,0.0124999997206032,0.0499999988824129
4048000,0.0199999993201345,0.00624999986030161,0.0312499981373548
4064000,0.0262499994132668,0.0124999997206032,0.0437500001862645
4080000,0.0299999990966171,0.0187499995809048,0.0562499975785613
4096000,0.0199999995529652,0.00624999986030161,0.0374999991618097
4112000,0.0137499996926636,0.00624999986030161,0.0249999994412065
4128000,0.0224999990314245,0.0124999997206032,0.0312499981373548
4144000,0.0224999997299165,0.00624999986030161,0.0437500001862645
4160000,0.0199999997857958,0.00624999986030161,0.0437500001862645
4176000,0.0287499988917261,0.0187499995809048,0.0374999991618097
4192000,0.0274999991524965,0.0124999997206032,0.0499999988824129
4208000,0.0162499996367842,0.00624999986030161,0.0249999994412065
4224000,0.0274999996181577,0.00624999986030161,0.0437500001862645
4240000,0.0212499992921948,0.00624999986030161,0.0312499981373548
4256000,0.0237499994691461,0,0.0374999991618097
4272000,0.0237499992363155,0.00624999986030161,0.0374999991618097
4288000,0.0187499993480742,0.00624999986030161,0.0312499981373548
4304000,0.0187499995809048,0.00624999986030161,0.0374999991618097
4320000,0.0249999992083758,0.0124999997206032,0.0374999991618097
4336000,0.0249999989755452,0.0124999997206032,0.0312499981373548
4352000,0.0249999996740371,0.0124999997206032,0.0437500001862645
4368000,0.0262499991804361,0.0124999997206032,0.0437500001862645
4384000,0.0349999989848584,0.0124999997206032,0.0749999983236194
4400000,0.0212499992921948,0,0.0374999991618097
4416000,0.0374999986961484,0.0249999994412065,0.0624999962747097
4432000,0.0249999989755452,0.00624999986030161,0.0374999991618097
4448000,0.0299999993294477,0.0124999997206032,0.0562499975785613
4464000,0.0287499993573874,0.00624999986030161,0.0437500001862645
4480000,0.0324999988079071,0.0187499995809048,0.0562499975785613
4496000,0.0249999992083758,0.0187499995809048,0.0312499981373548
4512000,0.0224999992642552,0.00624999986030161,0.0374999991618097
4528000,0.0162499996367842,0.00624999986030161,0.0249999994412065
4544000,0.0212499992921948,0.0124999997206032,0.0312499981373548
4560000,0.0187499998137355,0,0.0437500001862645
4576000,0.0187499993480742,0.00624999986030161,0.0312499981373548
4592000,0.0312499990686774,0,0.0499999988824129
4608000,0.0224999997299165,0.00624999986030161,0.0437500001862645
4624000,0.0287499995902181,0.0187499995809048,0.0437500001862645
4640000,0.0287499986588955,0.0124999997206032,0.0374999991618097
4656000,0.0262499994132668,0.0124999997206032,0.0437500001862645
4672000,0.0274999989196658,0.0187499995809048,0.0374999991618097
4688000,0.0262499994132668,0.00624999986030161,0.0437500001862645
4704000,0.0224999997299165,0.0124999997206032,0.0437500001862645
4720000,0.0212499992921948,0.0124999997206032,0.0312499981373548
4736000,0.0287499991245568,0.0124999997206032,0.0437500001862645
4752000,0.0199999993201345,0,0.0374999991618097
4768000,0.0324999983422458,0.0124999997206032,0.0562499975785613
4784000,0.0212499995250255,0.0124999997206032,0.0249999994412065
4800000,0.0187499993480742,0.00624999986030161,0.0312499981373548
4816000,0.0337499990127981,0.0249999994412065,0.0437500001862645
4832000,0.0262499994132668,0.0187499995809048,0.0374999991618097
4848000,0.0237499997019768,0.0124999997206032,0.0437500001862645
4864000,0.0249999989755452,0.00624999986030161,0.0562499975785613
4880000,0.0199999995529652,0.0187499995809048,0.0249999994412065
4896000,0.0274999991524965,0.0124999997206032,0.0437500001862645
4912000,0.034999999217689,0.0124999997206032,0.0499999988824129
4928000,0.0274999993853271,0.0187499995809048,0.0437500001862645
4944000,0.0274999991524965,0.0187499995809048,0.0374999991618097
4960000,0.0224999992642552,0.0187499995809048,0.0312499981373548
4976000,0.0199999993201345,0.0124999997206032,0.0312499981373548
4992000,0.0237499992363155,0.00624999986030161,0.0499999988824129
5008000,0.0374999991618097,0.0124999997206032,0.0562499975785613
5024000,0.0224999994970858,0.0124999997206032,0.0374999991618097
5040000,0.0312499986030161,0.0249999994412065,0.0374999991618097
5056000,0.0299999993294477,0.0124999997206032,0.0437500001862645
5072000,0.0174999996088445,0.0124999997206032,0.0249999994412065
5088000,0.0237499997019768,0.0187499995809048,0.0437500001862645
5104000,0.0274999991524965,0.0187499995809048,0.0374999991618097
5120000,0.0224999994970858,0.00624999986030161,0.0499999988824129
5136000,0.0337499992456287,0.0187499995809048,0.0562499975785613
5152000,0.0162499996367842,0.00624999986030161,0.0374999991618097
5168000,0.0249999994412065,0.00624999986030161,0.0499999988824129
5184000,0.0262499991804361,0.00624999986030161,0.0499999988824129
5200000,0.0199999997857958,0.0124999997206032,0.0437500001862645
5216000,0.0212499992921948,0,0.0499999988824129
5232000,0.032499999506399,0.00624999986030161,0.0499999988824129
5248000,0.0174999998416752,0.00624999986030161,0.0437500001862645
5264000,0.0249999992083758,0.0187499995809048,0.0312499981373548
5280000,0.0224999992642552,0.00624999986030161,0.0499999988824129
5296000,0.0237499994691461,0.0124999997206032,0.0374999991618097
5312000,0.0224999990314245,0.0124999997206032,0.0312499981373548
5328000,0.037499998928979,0.0187499995809048,0.0562499975785613
5344000,0.0324999988079071,0.0249999994412065,0.0499999988824129
5360000,0.0312499995343387,0.00624999986030161,0.068749999627471
5376000,0.0199999993201345,0.0124999997206032,0.0312499981373548
5392000,0.0374999986961484,0.0249999994412065,0.0562499975785613
5408000,0.0312499995343387,0.0249999994412065,0.0437500001862645
5424000,0.0187499995809048,0.0124999997206032,0.0249999994412065
5440000,0.0262499991804361,0.0124999997206032,0.0374999991618097
5456000,0.0312499990686774,0.0249999994412065,0.0437500001862645
5472000,0.0224999992642552,0.0124999997206032,0.0374999991618097
5488000,0.0187499995809048,0.00624999986030161,0.0249999994412065
5504000,0.0349999994505197,0.0187499995809048,0.0499999988824129
5520000,0.0287499991245568,0.0124999997206032,0.0499999988824129
5536000,0.0199999993201345,0.0124999997206032,0.0312499981373548
5552000,0.0262499989476055,0.0124999997206032,0.0374999991618097
5568000,0.0162499996367842,0.0124999997206032,0.0249999994412065
5584000,0.0224999994970858,0.0124999997206032,0.0374999991618097
5600000,0.0237499992363155,0.0124999997206032,0.0374999991618097
5616000,0.0287499988917261,0.00624999986030161,0.0374999991618097
5632000,0.0412499990779906,0.0187499995809048,0.068749999627471
5648000,0.0262499989476055,0.0124999997206032,0.0562499975785613
5664000,0.0287499986588955,0.0249999994412065,0.0312499981373548
5680000,0.0274999986868352,0.0187499995809048,0.0312499981373548
5696000,0.0324999988079071,0.0124999997206032,0.0499999988824129
5712000,0.0299999988637865,0.0124999997206032,0.0374999991618097
5728000,0.0312499995343387,0,0.0437500001862645
5744000,0.0224999992642552,0.0124999997206032,0.0312499981373548
5760000,0.0299999993294477,0.0187499995809048,0.0437500001862645
5776000,0.032499999506399,0.0187499995809048,0.0437500001862645
5792000,0.0224999992642552,0.0124999997206032,0.0374999991618097
5808000,0.0312499990686774,0.0124999997206032,0.0437500001862645
5824000,0.0212499992921948,0.0124999997206032,0.0312499981373548
5840000,0.0249999994412065,0.0124999997206032,0.0374999991618097
5856000,0.0337499985471368,0.0312499981373548,0.0437500001862645
5872000,0.0287499991245568,0.0187499995809048,0.0437500001862645
5888000,0.0349999989848584,0.0187499995809048,0.0562499975785613
5904000,0.0199999995529652,0,0.0374999991618097
5920000,0.0287499988917261,0.0124999997206032,0.0499999988824129
5936000,0.0299999995622784,0.0187499995809048,0.0437500001862645
5952000,0.0199999995529652,0.00624999986030161,0.0374999991618097
5968000,0.029999999795109,0.0187499995809048,0.0437500001862645
5984000,0.0274999993853271,0.00624999986030161,0.0499999988824129
6000000,0.0324999992735684,0.0124999997206032,0.0499999988824129
6016000,0.0312499988358468,0.0187499995809048,0.0562499975785613
6032000,0.0249999994412065,0.0124999997206032,0.0374999991618097
6048000,0.0187499993480742,0.00624999986030161,0.0312499981373548
6064000,0.0337499990127981,0.0124999997206032,0.0499999988824129
6080000,0.032499999506399,0.00624999986030161,0.0437500001862645
6096000,0.0274999989196658,0.0124999997206032,0.0374999991618097
6112000,0.0274999991524965,0.0187499995809048,0.0374999991618097
6128000,0.0324999990407377,0.0124999997206032,0.0499999988824129
6144000,0.0287499991245568,0.0187499995809048,0.0374999991618097
6160000,0.0237499997019768,0,0.0437500001862645
6176000,0.0312499990686774,0,0.0562499975785613
6192000,0.0337499994784594,0.0187499995809048,0.0499999988824129
6208000,0.0199999995529652,0.00624999986030161,0.0249999994412065
6224000,0.0212499995250255,0.0124999997206032,0.0374999991618097
6240000,0.0274999993853271,0.0187499995809048,0.0437500001862645
6256000,0.0337499992456287,0,0.068749999627471
6272000,0.0324999983422458,0.0187499995809048,0.0624999962747097
6288000,0.0362499987240881,0.0187499995809048,0.0562499975785613
6304000,0.0274999991524965,0.0187499995809048,0.0374999991618097
6320000,0.0299999993294477,0.0187499995809048,0.0437500001862645
6336000,0.0274999991524965,0.00624999986030161,0.0562499975785613
6352000,0.0212499992921948,0.0124999997206032,0.0312499981373548
6368000,0.0187499995809048,0.00624999986030161,0.0249999994412065
6384000,0.0337499992456287,0.00624999986030161,0.0499999988824129
6400000,0.0362499989569187,0.0249999994412065,0.0499999988824129
6416000,0.0199999995529652,0.00624999986030161,0.0374999991618097
6432000,0.0212499990593642,0.0124999997206032,0.0312499981373548
6448000,0.0324999992735684,0.0249999994412065,0.0437500001862645
6464000,0.0237499994691461,0.00624999986030161,0.0437500001862645
6480000,0.0274999991524965,0.0124999997206032,0.0562499975785613
6496000,0.039999999338761,0.0187499995809048,0.068749999627471
6512000,0.0299999990966171,0.00624999986030161,0.0437500001862645
6528000,0.0287499984260648,0.0187499995809048,0.0312499981373548
6544000,0.0299999990966171,0.00624999986030161,0.0624999962747097
6560000,0.0324999988079071,0.0124999997206032,0.0624999962747097
6576000,0.0312499993015081,0.00624999986030161,0.0437500001862645
6592000,0.0274999989196658,0.0124999997206032,0.0624999962747097
6608000,0.0287499986588955,0.0249999994412065,0.0312499981373548
6624000,0.0224999990314245,0,0.0374999991618097
6640000,0.0237499994691461,0.00624999986030161,0.0374999991618097
6656000,0.0312499986030161,0.0187499995809048,0.0562499975785613
6672000,0.0337499987799674,0.0187499995809048,0.0562499975785613
6688000,0.0312499993015081,0.0187499995809048,0.0499999988824129
6704000,0.0274999993853271,0.0187499995809048,0.0374999991618097
6720000,0.0249999992083758,0.00624999986030161,0.0499999988824129
6736000,0.0337499992456287,0.0187499995809048,0.0499999988824129
6752000,0.0349999996833503,0.00624999986030161,0.068749999627471
6768000,0.0274999991524965,0.0124999997206032,0.0437500001862645
6784000,0.0337499990127981,0.0249999994412065,0.0437500001862645
6800000,0.032499999506399,0.0187499995809048,0.0437500001862645
6816000,0.0299999990966171,0.0187499995809048,0.0374999991618097
6832000,0.0299999988637865,0.0124999997206032,0.0499999988824129
6848000,0.04124999884516,0.0249999994412065,0.0562499975785613
6864000,0.0299999988637865,0.00624999986030161,0.0812499970197678
6880000,0.0224999992642552,0.00624999986030161,0.0374999991618097
6896000,0.0287499995902181,0.0124999997206032,0.0437500001862645
6912000,0.0362499980255961,0.0249999994412065,0.0624999962747097
6928000,0.0299999993294477,0.0124999997206032,0.0437500001862645
6944000,0.0324999992735684,0.0187499995809048,0.0499999988824129
6960000,0.0337499987799674,0.0124999997206032,0.0624999962747097
6976000,0.0299999990966171,0.0124999997206032,0.0562499975785613
6992000,0.0324999988079071,0.0249999994412065,0.0374999991618097
7008000,0.0399999991059303,0.0249999994412065,0.068749999627471
7024000,0.0299999993294477,0.0124999997206032,0.0749999983236194
7040000,0.0287499988917261,0.00624999986030161,0.0562499975785613
7056000,0.0312499990686774,0.00624999986030161,0.0562499975785613
7072000,0.0312499993015081,0.0124999997206032,0.0499999988824129
7088000,0.0437499987892806,0.0312499981373548,0.0562499975785613
7104000,0.0324999988079071,0.0124999997206032,0.0499999988824129
7120000,0.0337499994784594,0.0124999997206032,0.0499999988824129
7136000,0.0337499985471368,0,0.0624999962747097
7152000,0.029999999795109,0.00624999986030161,0.068749999627471
7168000,0.0312499988358468,0.0187499995809048,0.0562499975785613
7184000,0.0437499992549419,0.0312499981373548,0.0562499975785613
7200000,0.032499999506399,0.0187499995809048,0.0437500001862645
7216000,0.0474999980069697,0.0249999994412065,0.0624999962747097
7232000,0.03624999942258,0.0249999994412065,0.0437500001862645
7248000,0.0349999989848584,0.0187499995809048,0.0499999988824129
7264000,0.0312499993015081,0.0187499995809048,0.0374999991618097
7280000,0.0337499992456287,0.0187499995809048,0.0437500001862645
7296000,0.0162499996367842,0.00624999986030161,0.0374999991618097
7312000,0.037499999627471,0,0.068749999627471
7328000,0.0349999994505197,0.0187499995809048,0.0499999988824129
7344000,0.0287499988917261,0.0187499995809048,0.0374999991618097
7360000,0.0249999989755452,0,0.0562499975785613
7376000,0.0337499994784594,0.00624999986030161,0.0562499975785613
7392000,0.0387499986682087,0.0187499995809048,0.0624999962747097
7408000,0.042499999050051,0.0187499995809048,0.068749999627471
7424000,0.0349999989848584,0.0187499995809048,0.0499999988824129
7440000,0.0337499994784594,0.0124999997206032,0.068749999627471
7456000,0.0299999988637865,0.0187499995809048,0.0499999988824129
7472000,0.0287499991245568,0.0187499995809048,0.0437500001862645
7488000,0.0324999988079071,0.0249999994412065,0.0562499975785613
7504000,0.0412499990779906,0.0187499995809048,0.0624999962747097
7520000,0.0287499993573874,0.00624999986030161,0.0374999991618097
7536000,0.0374999993946403,0.0187499995809048,0.068749999627471
7552000,0.0324999983422458,0.0312499981373548,0.0374999991618097
7568000,0.0274999993853271,0.0124999997206032,0.0437500001862645
7584000,0.0262499994132668,0.0124999997206032,0.0437500001862645
7600000,0.0237499994691461,0.00624999986030161,0.0437500001862645
7616000,0.0287499993573874,0.0187499995809048,0.0374999991618097
7632000,0.0412499990779906,0.0187499995809048,0.0499999988824129
7648000,0.0474999994039535,0.0437500001862645,0.0562499975785613
7664000,0.0574999982491136,0.0437500001862645,0.068749999627471
7680000,0.0287499995902181,0.0187499995809048,0.0437500001862645
7696000,0.0337499994784594,0.0124999997206032,0.0499999988824129
7712000,0.0262499991804361,0.00624999986030161,0.0562499975785613
7728000,0.03624999942258,0.0249999994412065,0.0437500001862645
7744000,0.0399999988730997,0.00624999986030161,0.0562499975785613
7760000,0.032499999506399,0.0187499995809048,0.0499999988824129
7776000,0.0287499988917261,0.00624999986030161,0.0437500001862645
7792000,0.0437499983236194,0.0312499981373548,0.0624999962747097
7808000,0.0237499994691461,0.00624999986030161,0.0437500001862645
7824000,0.0262499994132668,0.0124999997206032,0.0499999988824129
7840000,0.0324999983422458,0.0124999997206032,0.0562499975785613
7856000,0.0287499991245568,0.0124999997206032,0.0374999991618097
7872000,0.0312499990686774,0.0124999997206032,0.0437500001862645
7888000,0.0337499990127981,0.0249999994412065,0.0562499975785613
7904000,0.0324999992735684,0,0.0562499975785613
7920000,0.0337499990127981,0.0124999997206032,0.0562499975785613
7936000,0.0312499988358468,0.0187499995809048,0.0374999991618097
7952000,0.0174999996088445,0.00624999986030161,0.0249999994412065
7968000,0.0349999994505197,0.0187499995809048,0.0437500001862645
7984000,0.0262499991804361,0.0124999997206032,0.0374999991618097
8000000,0.0287499988917261,0.0187499995809048,0.0374999991618097
8016000,0.0374999986961484,0.0249999994412065,0.0562499975785613
8032000,0.0299999990966171,0.00624999986030161,0.0562499975785613
8048000,0.0249999989755452,0.00624999986030161,0.0374999991618097
8064000,0.0362499991897494,0.0124999997206032,0.0749999983236194
8080000,0.0262499996460974,0.0187499995809048,0.0437500001862645
8096000,0.0237499992363155,0.00624999986030161,0.0499999988824129
8112000,0.0174999996088445,0.00624999986030161,0.0249999994412065
8128000,0.0299999990966171,0.00624999986030161,0.0562499975785613
8144000,0.0412499990779906,0.0187499995809048,0.0812499970197678
8160000,0.037499999627471,0.0249999994412065,0.0437500001862645
8176000,0.0274999991524965,0.0187499995809048,0.0374999991618097
8192000,0.0399999995715916,0.0374999991618097,0.0437500001862645
8208000,0.0337499994784594,0.0187499995809048,0.0499999988824129
8224000,0.042499999050051,0.0249999994412065,0.0624999962747097
8240000,0.0462499987334013,0.0249999994412065,0.068749999627471
8256000,0.0287499991245568,0.0187499995809048,0.0437500001862645
8272000,0.03874999913387,0.0187499995809048,0.068749999627471
8288000,0.0337499992456287,0.0187499995809048,0.0499999988824129
8304000,0.0349999987520277,0.0249999994412065,0.0562499975785613
8320000,0.0462499987334013,0.0249999994412065,0.0562499975785613
8336000,0.0424999985843897,0.0312499981373548,0.0562499975785613
8352000,0.0362499987240881,0.0187499995809048,0.0499999988824129
8368000,0.0299999990966171,0.0187499995809048,0.0374999991618097
8384000,0.0274999996181577,0.0124999997206032,0.0437500001862645
8400000,0.0387499979697168,0.0312499981373548,0.0624999962747097
8416000,0.03374999971129,0.0124999997206032,0.0499999988824129
8432000,0.0237499994691461,0.00624999986030161,0.0374999991618097
8448000,0.0374999986961484,0.0124999997206032,0.0562499975785613
8464000,0.0362499991897494,0.0187499995809048,0.0499999988824129
8480000,0.0387499995995313,0.0187499995809048,0.068749999627471
8496000,0.0237499990034848,0.0124999997206032,0.0312499981373548
8512000,0.0387499989010394,0.0312499981373548,0.0499999988824129
8528000,0.0374999991618097,0.0249999994412065,0.0499999988824129
8544000,0.0262499994132668,0.0124999997206032,0.0437500001862645
8560000,0.0274999993853271,0.0124999997206032,0.0374999991618097
8576000,0.0424999985843897,0.0249999994412065,0.0624999962747097
8592000,0.039999998640269,0.0187499995809048,0.0749999983236194
8608000,0.039999999338761,0.00624999986030161,0.0499999988824129
8624000,0.0374999991618097,0.0249999994412065,0.0499999988824129
8640000,0.0324999988079071,0.0124999997206032,0.0624999962747097
8656000,0.0449999994598329,0.0124999997206032,0.068749999627471
8672000,0.0362499989569187,0.0124999997206032,0.0499999988824129
8688000,0.0349999989848584,0.0187499995809048,0.0499999988824129
8704000,0.0324999990407377,0.00624999986030161,0.0499999988824129
8720000,0.0324999988079071,0.0187499995809048,0.0624999962747097
8736000,0.0299999993294477,0.0124999997206032,0.0499999988824129
8752000,0.0437499983236194,0.0249999994412065,0.0749999983236194
8768000,0.0274999991524965,0.0187499995809048,0.0374999991618097
8784000,0.0512499981559813,0.0249999994412065,0.0999999977648258
8800000,0.0324999992735684,0.0124999997206032,0.0437500001862645
8816000,0.0337499990127981,0.0249999994412065,0.0374999991618097
8832000,0.0524999983608723,0.0249999994412065,0.0749999983236194
8848000,0.0312499993015081,0.00624999986030161,0.0499999988824129
8864000,0.0337499994784594,0.0124999997206032,0.0499999988824129
8880000,0.0312499993015081,0.0124999997206032,0.068749999627471
8896000,0.0299999990966171,0,0.0562499975785613
8912000,0.0474999994039535,0.0437500001862645,0.0562499975785613
8928000,0.0274999993853271,0.0124999997206032,0.0499999988824129
8944000,0.0449999994598329,0.0312499981373548,0.068749999627471
8960000,0.0449999994598329,0.0249999994412065,0.068749999627471
8976000,0.0374999986961484,0.0249999994412065,0.0499999988824129
8992000,0.0437499994877726,0.0187499995809048,0.0749999983236194
9008000,0.042499999050051,0.0249999994412065,0.0624999962747097
9024000,0.0324999983422458,0.0124999997206032,0.0562499975785613
9040000,0.034999999217689,0.0124999997206032,0.0562499975785613
9056000,0.0312499995343387,0.0249999994412065,0.0437500001862645
9072000,0.0474999987054616,0.0187499995809048,0.0812499970197678
9088000,0.0262499987147748,0.0124999997206032,0.0312499981373548
9104000,0.0437499983236194,0.0312499981373548,0.068749999627471
9120000,0.0449999994598329,0.0249999994412065,0.068749999627471
9136000,0.037499999627471,0.0249999994412065,0.0437500001862645
9152000,0.032499999506399,0.0187499995809048,0.0437500001862645
9168000,0.0437499983236194,0.0249999994412065,0.0624999962747097
9184000,0.0337499992456287,0.0187499995809048,0.0499999988824129
9200000,0.0387499986682087,0.0187499995809048,0.0749999983236194
9216000,0.042499998351559,0.0187499995809048,0.0624999962747097
9232000,0.0299999995622784,0.0187499995809048,0.0437500001862645
9248000,0.0449999985285103,0.0312499981373548,0.068749999627471
9264000,0.0437499992549419,0.0249999994412065,0.068749999627471
9280000,0.0437499983236194,0.0312499981373548,0.0749999983236194
9296000,0.0374999986961484,0.0312499981373548,0.0499999988824129
9312000,0.03874999913387,0.0187499995809048,0.068749999627471
9328000,0.0374999993946403,0.0187499995809048,0.0499999988824129
9344000,0.0349999994505197,0.0187499995809048,0.0499999988824129
9360000,0.034999999217689,0.0249999994412065,0.0499999988824129
9376000,0.0574999982491136,0.0437500001862645,0.0749999983236194
9392000,0.0287499991245568,0.0187499995809048,0.0374999991618097
9408000,0.0324999988079071,0.0124999997206032,0.0562499975785613
9424000,0.0437499983236194,0,0.068749999627471
9440000,0.0449999994598329,0.0249999994412065,0.068749999627471
9456000,0.03624999942258,0.0249999994412065,0.0437500001862645
9472000,0.0424999992828816,0.00624999986030161,0.0749999983236194
9488000,0.0349999989848584,0.0187499995809048,0.0562499975785613
9504000,0.0412499983794987,0.0312499981373548,0.0562499975785613
9520000,0.039999998640269,0.0124999997206032,0.0562499975785613
9536000,0.0424999985843897,0.0312499981373548,0.0562499975785613
9552000,0.0312499995343387,0,0.0499999988824129
9568000,0.044999998761341,0.0187499995809048,0.087500000372529
9584000,0.039999998640269,0.0312499981373548,0.0562499975785613
9600000,0.0362499996554106,0.00624999986030161,0.0499999988824129
9616000,0.039999998640269,0.0249999994412065,0.0562499975785613
9632000,0.0249999992083758,0.0187499995809048,0.0312499981373548
9648000,0.039999998640269,0.0312499981373548,0.0562499975785613
9664000,0.0337499985471368,0.0249999994412065,0.0624999962747097
9680000,0.0399999991059303,0.0312499981373548,0.0499999988824129
9696000,0.0424999988172203,0.0187499995809048,0.0562499975785613
9712000,0.0362499996554106,0.0187499995809048,0.0437500001862645
9728000,0.039999998640269,0.0249999994412065,0.0562499975785613
9744000,0.0412499990779906,0.0187499995809048,0.068749999627471
9760000,0.0474999980069697,0.0249999994412065,0.0624999962747097
9776000,0.0299999990966171,0.0124999997206032,0.0812499970197678
9792000,0.0387499982025474,0.0187499995809048,0.0624999962747097
9808000,0.042499999050051,0.0124999997206032,0.0749999983236194
9824000,0.03624999942258,0.0187499995809048,0.068749999627471
9840000,0.0337499987799674,0.0187499995809048,0.0499999988824129
9856000,0.0412499993108213,0.0249999994412065,0.0499999988824129
9872000,0.0437499978579581,0.0249999994412065,0.0937499944120646
9888000,0.03624999942258,0.0249999994412065,0.0499999988824129
9904000,0.0449999985285103,0.0312499981373548,0.0624999962747097
9920000,0.037499998928979,0.0187499995809048,0.0562499975785613
9936000,0.0412499990779906,0.00624999986030161,0.0562499975785613
9952000,0.0412499983794987,0.0124999997206032,0.0624999962747097
9968000,0.0487499986775219,0.0312499981373548,0.068749999627471
9984000,0.0374999991618097,0.0249999994412065,0.0499999988824129
10000000,0.0487499982118607,0.0312499981373548,0.0624999962747097
10016000,0.0499999979510903,0.0312499981373548,0.0812499970197678
10032000,0.0462499985005707,0.0187499995809048,0.0562499975785613
10048000,0.047499998472631,0.0249999994412065,0.068749999627471
10064000,0.0499999988824129,0.0312499981373548,0.068749999627471
10080000,0.0449999996926635,0.0187499995809048,0.068749999627471
10096000,0.0237499994691461,0,0.0499999988824129
10112000,0.0424999985843897,0.0312499981373548,0.0562499975785613
10128000,0.0362499991897494,0.00624999986030161,0.0562499975785613
10144000,0.0462499989662319,0.0187499995809048,0.087500000372529
10160000,0.04124999884516,0.0249999994412065,0.0562499975785613
10176000,0.0449999985285103,0.0249999994412065,0.0624999962747097
10192000,0.0387499986682087,0.0187499995809048,0.0562499975785613
10208000,0.04124999884516,0.0249999994412065,0.068749999627471
10224000,0.0362499989569187,0.0312499981373548,0.0437500001862645
10240000,0.032499999506399,0.0124999997206032,0.0499999988824129
10256000,0.0424999981187284,0.0312499981373548,0.0562499975785613
10272000,0.0499999984167516,0.0249999994412065,0.0937499944120646
10288000,0.0324999988079071,0.0249999994412065,0.0374999991618097
10304000,0.0474999982398003,0.0187499995809048,0.0749999983236194
10320000,0.0512499981559813,0.0312499981373548,0.068749999627471
10336000,0.0412499993108213,0.0124999997206032,0.0562499975785613
10352000,0.0212499997578561,0.00624999986030161,0.0437500001862645
10368000,0.044999998062849,0.0312499981373548,0.0624999962747097
10384000,0.039999999338761,0.0187499995809048,0.0562499975785613
10400000,0.034999999217689,0.0124999997206032,0.0499999988824129
10416000,0.044999998761341,0.0187499995809048,0.0562499975785613
10432000,0.042499999050051,0.0249999994412065,0.0562499975785613
10448000,0.0462499987334013,0.0312499981373548,0.0624999962747097
10464000,0.0474999989382923,0.0249999994412065,0.068749999627471
10480000,0.0424999985843897,0.0312499981373548,0.0562499975785613
10496000,0.0674999989569187,0.0499999988824129,0.087500000372529
10512000,0.0487499991431832,0.0312499981373548,0.0749999983236194
10528000,0.0499999988824129,0.0312499981373548,0.068749999627471
10544000,0.04624999826774,0.0312499981373548,0.0562499975785613
10560000,0.034999999217689,0.0249999994412065,0.0499999988824129
10576000,0.0412499983794987,0.0249999994412065,0.0562499975785613
10592000,0.0512499990873039,0.0312499981373548,0.087500000372529
10608000,0.0299999993294477,0.0124999997206032,0.0499999988824129
10624000,0.0437499992549419,0.0312499981373548,0.068749999627471
10640000,0.0474999994039535,0.0312499981373548,0.068749999627471
10656000,0.0374999986961484,0.0124999997206032,0.0624999962747097
10672000,0.0324999992735684,0.0187499995809048,0.0499999988824129
10688000,0.03374999971129,0.00624999986030161,0.0437500001862645
10704000,0.0312499990686774,0.0124999997206032,0.0562499975785613
10720000,0.0487499982118607,0.0249999994412065,0.112499995157123
10736000,0.0387499984353781,0.0249999994412065,0.0562499975785613
10752000,0.0312499988358468,0.0187499995809048,0.0562499975785613
10768000,0.0399999991059303,0.0312499981373548,0.0499999988824129
10784000,0.0349999989848584,0.0187499995809048,0.0499999988824129
10800000,0.0299999990966171,0.00624999986030161,0.0499999988824129
10816000,0.0349999994505197,0.0187499995809048,0.0437500001862645
10832000,0.0412499995436519,0.0187499995809048,0.068749999627471
10848000,0.0362499984912574,0.0312499981373548,0.0499999988824129
10864000,0.0362499991897494,0.0187499995809048,0.068749999627471
10880000,0.0274999991524965,0.00624999986030161,0.0562499975785613
10896000,0.0324999990407377,0.00624999986030161,0.0499999988824129
10912000,0.0374999991618097,0.0249999994412065,0.0499999988824129
10928000,0.04624999826774,0.0249999994412065,0.0562499975785613
10944000,0.0262499994132668,0.0124999997206032,0.0437500001862645
10960000,0.0399999991059303,0.0312499981373548,0.0499999988824129
10976000,0.0462499987334013,0.0249999994412065,0.0812499970197678
10992000,0.0287499993573874,0.0124999997206032,0.0499999988824129
11008000,0.044999998062849,0.0249999994412065,0.0624999962747097
11024000,0.0362499984912574,0.0249999994412065,0.0562499975785613
11040000,0.0399999984074384,0.0187499995809048,0.0562499975785613
11056000,0.0362499987240881,0.0187499995809048,0.0624999962747097
11072000,0.0274999991524965,0.0187499995809048,0.0374999991618097
11088000,0.0462499989662319,0.00624999986030161,0.068749999627471
11104000,0.0462499991990626,0.0374999991618097,0.0499999988824129
11120000,0.0387499989010394,0.0249999994412065,0.0562499975785613
11136000,0.0362499989569187,0.0249999994412065,0.0499999988824129
11152000,0.0337499987799674,0.0124999997206032,0.0562499975785613
11168000,0.0362499984912574,0.0249999994412065,0.0562499975785613
11184000,0.0337499990127981,0.0124999997206032,0.0562499975785613
11200000,0.0387499995995313,0.0124999997206032,0.068749999627471
11216000,0.0449999989941716,0.0374999991618097,0.0562499975785613
11232000,0.0412499983794987,0.0249999994412065,0.0624999962747097
11248000,0.0312499993015081,0.0124999997206032,0.0499999988824129
11264000,0.0274999989196658,0.0124999997206032,0.0374999991618097
11280000,0.0437499994877726,0.0187499995809048,0.0749999983236194
11296000,0.0274999989196658,0.00624999986030161,0.0624999962747097
11312000,0.0287499991245568,0.0124999997206032,0.0374999991618097
11328000,0.0449999999254942,0.0249999994412065,0.068749999627471
11344000,0.0274999991524965,0.0187499995809048,0.0374999991618097
11360000,0.0424999981187284,0.0249999994412065,0.0624999962747097
11376000,0.0374999986961484,0.0249999994412065,0.0499999988824129
11392000,0.047499998472631,0.0249999994412065,0.068749999627471
11408000,0.0487499984446913,0.0187499995809048,0.068749999627471
11424000,0.0324999990407377,0.0187499995809048,0.0499999988824129
11440000,0.0337499992456287,0.0187499995809048,0.0437500001862645
11456000,0.0387499984353781,0.0249999994412065,0.0562499975785613
11472000,0.0412499986123294,0.00624999986030161,0.0624999962747097
11488000,0.0337499987799674,0.0187499995809048,0.0562499975785613
11504000,0.0387499989010394,0.0249999994412065,0.0499999988824129
11520000,0.0362499989569187,0.0249999994412065,0.0499999988824129
11536000,0.0324999990407377,0.0187499995809048,0.0499999988824129
11552000,0.0324999985750765,0.0187499995809048,0.0499999988824129
11568000,0.04624999826774,0.0312499981373548,0.0624999962747097
11584000,0.039999998640269,0.0249999994412065,0.0624999962747097
11600000,0.0449999989941716,0.0249999994412065,0.068749999627471
11616000,0.0487499986775219,0.0374999991618097,0.0624999962747097
11632000,0.0412499986123294,0.0187499995809048,0.0562499975785613
11648000,0.039999999338761,0.0124999997206032,0.087500000372529
11664000,0.0412499993108213,0.0312499981373548,0.0499999988824129
11680000,0.0462499987334013,0.0249999994412065,0.0749999983236194
11696000,0.04624999826774,0.0249999994412065,0.0749999983236194
11712000,0.0387499989010394,0.0249999994412065,0.0499999988824129
11728000,0.0374999991618097,0.0312499981373548,0.0437500001862645
11744000,0.0424999995157123,0.0374999991618097,0.0499999988824129
11760000,0.0549999978393316,0.0312499981373548,0.0937499944120646
11776000,0.0437499994877726,0.00624999986030161,0.068749999627471
11792000,0.0337499992456287,0.0187499995809048,0.0499999988824129
11808000,0.0262499994132668,0.00624999986030161,0.0499999988824129
11824000,0.037499998928979,0.0187499995809048,0.0562499975785613
11840000,0.0362499991897494,0.0187499995809048,0.0499999988824129
11856000,0.03624999942258,0.0187499995809048,0.0499999988824129
11872000,0.04124999884516,0.0312499981373548,0.0499999988824129
11888000,0.0287499991245568,0.0124999997206032,0.0499999988824129
11904000,0.0299999990966171,0.0124999997206032,0.0499999988824129
11920000,0.0399999988730997,0.0187499995809048,0.0562499975785613
11936000,0.0324999988079071,0.00624999986030161,0.0562499975785613
11952000,0.0374999986961484,0.0312499981373548,0.0499999988824129
11968000,0.0449999975971878,0.0312499981373548,0.0624999962747097
11984000,0.0412499983794987,0.0249999994412065,0.0624999962747097
12000000,0.0362499987240881,0.0187499995809048,0.0624999962747097
12016000,0.0299999990966171,0.0187499995809048,0.0437500001862645
12032000,0.0262499994132668,0.0187499995809048,0.0437500001862645
12048000,0.0424999992828816,0.0187499995809048,0.068749999627471
12064000,0.034999999217689,0.0187499995809048,0.0562499975785613
12080000,0.0487499991431832,0.0374999991618097,0.068749999627471
12096000,0.0349999994505197,0.0187499995809048,0.0437500001862645
12112000,0.0487499982118607,0.0249999994412065,0.0624999962747097
12128000,0.0437499990221113,0.0187499995809048,0.0624999962747097
12144000,0.0374999977648258,0.0312499981373548,0.0624999962747097
12160000,0.0487499986775219,0.0374999991618097,0.0562499975785613
12176000,0.0412499979138374,0.0249999994412065,0.0624999962747097
12192000,0.0499999998137355,0.0249999994412065,0.087500000372529
12208000,0.0362499989569187,0.0249999994412065,0.0499999988824129
12224000,0.0249999994412065,0.0124999997206032,0.0437500001862645
12240000,0.0549999983049929,0.0374999991618097,0.068749999627471
12256000,0.039999999338761,0.0187499995809048,0.0499999988824129
12272000,0.0474999994039535,0.0312499981373548,0.068749999627471
12288000,0.0399999995715916,0.0187499995809048,0.068749999627471
12304000,0.04624999826774,0.0312499981373548,0.0624999962747097
12320000,0.047499998472631,0.0312499981373548,0.0624999962747097
12336000,0.0474999994039535,0.0249999994412065,0.0812499970197678
12352000,0.0562499980442226,0.0124999997206032,0.0937499944120646
12368000,0.0424999981187284,0.0249999994412065,0.0624999962747097
12384000,0.0374999986961484,0.0249999994412065,0.068749999627471
12400000,0.042499999050051,0.0312499981373548,0.0562499975785613
12416000,0.039999998640269,0.0249999994412065,0.0562499975785613
12432000,0.0362499989569187,0.0124999997206032,0.0624999962747097
12448000,0.0362499991897494,0.0124999997206032,0.068749999627471
12464000,0.0474999989382923,0.0312499981373548,0.0749999983236194
12480000,0.0524999983608723,0.0312499981373548,0.068749999627471
12496000,0.0512499990873039,0.0249999994412065,0.087500000372529
12512000,0.0487499986775219,0.0374999991618097,0.0624999962747097
12528000,0.0262499989476055,0.0187499995809048,0.0312499981373548
12544000,0.044999998761341,0.0187499995809048,0.0562499975785613
12560000,0.0374999991618097,0.0249999994412065,0.0562499975785613
12576000,0.0399999988730997,0.00624999986030161,0.0624999962747097
12592000,0.042499999050051,0.0249999994412065,0.0749999983236194
12608000,0.0562499980442226,0.0374999991618097,0.068749999627471
12624000,0.037499998928979,0.0187499995809048,0.0562499975785613
12640000,0.0374999986961484,0.0124999997206032,0.0624999962747097
12656000,0.0562499989755452,0.0374999991618097,0.068749999627471
12672000,0.0449999994598329,0.0312499981373548,0.068749999627471
12688000,0.0524999988265336,0.0374999991618097,0.068749999627471
12704000,0.04124999884516,0.0249999994412065,0.0562499975785613
12720000,0.04624999826774,0.0312499981373548,0.0624999962747097
12736000,0.032499999506399,0.0187499995809048,0.0437500001862645
12752000,0.0512499983888119,0.0187499995809048,0.0812499970197678
12768000,0.0524999983608723,0.0312499981373548,0.0749999983236194
12784000,0.0537499985657632,0.0312499981373548,0.087500000372529
12800000,0.0412499993108213,0.0249999994412065,0.068749999627471
12816000,0.044999998062849,0.0312499981373548,0.0624999962747097
12832000,0.03374999971129,0.00624999986030161,0.0499999988824129
12848000,0.0574999982491136,0.0499999988824129,0.0749999983236194
12864000,0.0524999974295497,0.0249999994412065,0.0812499970197678
12880000,0.0474999987054616,0.0187499995809048,0.0812499970197678
12896000,0.0449999982956797,0.0187499995809048,0.0812499970197678
12912000,0.0337499983143061,0.0187499995809048,0.0624999962747097
12928000,0.0499999988824129,0.0437500001862645,0.0562499975785613
12944000,0.0437499992549419,0.0249999994412065,0.0562499975785613
12960000,0.0487499991431832,0.0437500001862645,0.0562499975785613
12976000,0.0474999987054616,0.00624999986030161,0.087500000372529
12992000,0.0537499990314245,0.0437500001862645,0.0749999983236194
13008000,0.0524999992921948,0.0437500001862645,0.0749999983236194
13024000,0.0562499985098839,0.0437500001862645,0.0749999983236194
13040000,0.0374999984633177,0.0187499995809048,0.0562499975785613
13056000,0.0362499989569187,0.0249999994412065,0.0562499975785613
13072000,0.0324999992735684,0.0187499995809048,0.0499999988824129
13088000,0.0437499987892806,0.0312499981373548,0.0562499975785613
13104000,0.052499997895211,0.0124999997206032,0.068749999627471
13120000,0.0399999988730997,0.0187499995809048,0.0624999962747097
13136000,0.0437499978579581,0.0249999994412065,0.0624999962747097
13152000,0.047499998472631,0.0312499981373548,0.0812499970197678
13168000,0.04624999826774,0.0249999994412065,0.0624999962747097
13184000,0.0462499980349094,0.0187499995809048,0.0937499944120646
13200000,0.0387499986682087,0.0187499995809048,0.0562499975785613
13216000,0.0487499989103526,0.0187499995809048,0.0749999983236194
13232000,0.0512499981559813,0.0312499981373548,0.0749999983236194
13248000,0.0487499991431832,0.0374999991618097,0.0749999983236194
13264000,0.04124999884516,0.0124999997206032,0.0562499975785613
13280000,0.0449999982956797,0.0187499995809048,0.0624999962747097
13296000,0.0537499981001019,0.0312499981373548,0.068749999627471
13312000,0.0399999991059303,0.0249999994412065,0.068749999627471
13328000,0.0337499990127981,0.0124999997206032,0.068749999627471
13344000,0.0462499987334013,0.0312499981373548,0.068749999627471
13360000,0.0499999988824129,0.0249999994412065,0.068749999627471
13376000,0.0362499991897494,0.0187499995809048,0.0499999988824129
13392000,0.05124999769032,0.0312499981373548,0.0624999962747097
13408000,0.0462499996647239,0.0437500001862645,0.0499999988824129
13424000,0.0299999995622784,0.0187499995809048,0.0437500001862645
13440000,0.0337499994784594,0.0249999994412065,0.0437500001862645
13456000,0.0462499978020787,0.0312499981373548,0.0749999983236194
13472000,0.0524999988265336,0.0312499981373548,0.0749999983236194
13488000,0.0412499990779906,0.0187499995809048,0.0499999988824129
13504000,0.0399999991059303,0.0312499981373548,0.0499999988824129
13520000,0.0387499998323619,0.0249999994412065,0.0437500001862645
13536000,0.03374999971129,0.00624999986030161,0.0499999988824129
13552000,0.0424999981187284,0.0187499995809048,0.0812499970197678
13568000,0.0437499992549419,0.0249999994412065,0.068749999627471
13584000,0.0412499997764826,0.0249999994412065,0.0499999988824129
13600000,0.0449999992270023,0.0187499995809048,0.087500000372529
13616000,0.0449999992270023,0.00624999986030161,0.068749999627471
13632000,0.0349999987520277,0.0312499981373548,0.0437500001862645
13648000,0.0449999989941716,0.0249999994412065,0.068749999627471
13664000,0.0462499991990626,0.0249999994412065,0.0749999983236194
13680000,0.0399999981746077,0.0249999994412065,0.0624999962747097
13696000,0.0299999990966171,0.0187499995809048,0.0437500001862645
13712000,0.0399999991059303,0.0249999994412065,0.0562499975785613
13728000,0.0524999983608723,0.0249999994412065,0.0812499970197678
13744000,0.0549999978393316,0.0312499981373548,0.068749999627471
13760000,0.0487499989103526,0.0187499995809048,0.068749999627471
13776000,0.0362499987240881,0.0124999997206032,0.0562499975785613
13792000,0.0424999981187284,0.0249999994412065,0.0624999962747097
13808000,0.0499999988824129,0.0374999991618097,0.068749999627471
13824000,0.0499999984167516,0.0374999991618097,0.0624999962747097
13840000,0.0337499990127981,0.0187499995809048,0.0562499975785613
13856000,0.0462499989662319,0.0187499995809048,0.0749999983236194
13872000,0.0337499992456287,0.0187499995809048,0.0499999988824129
13888000,0.0337499990127981,0.0249999994412065,0.0562499975785613
13904000,0.0549999987706542,0.0437500001862645,0.068749999627471
13920000,0.0512499990873039,0.0374999991618097,0.0749999983236194
13936000,0.0324999992735684,0.0249999994412065,0.0437500001862645
13952000,0.0424999981187284,0.0312499981373548,0.0624999962747097
13968000,0.042499999050051,0.0249999994412065,0.0624999962747097
13984000,0.0462499991990626,0.0374999991618097,0.0562499975785613
14000000,0.0512499986216426,0.0249999994412065,0.0749999983236194
14016000,0.0449999985285103,0.0249999994412065,0.0624999962747097
14032000,0.0387499989010394,0.0249999994412065,0.0562499975785613
14048000,0.0462499989662319,0.0187499995809048,0.068749999627471
14064000,0.0462499987334013,0.0249999994412065,0.068749999627471
14080000,0.0412499993108213,0.0312499981373548,0.0499999988824129
14096000,0.0362499989569187,0.0187499995809048,0.0562499975785613
14112000,0.0312499993015081,0.0187499995809048,0.0499999988824129
14128000,0.0449999994598329,0.0374999991618097,0.068749999627471
14144000,0.0524999988265336,0.0124999997206032,0.087500000372529
14160000,0.0549999983049929,0.0374999991618097,0.068749999627471
14176000,0.04624999826774,0.0312499981373548,0.0562499975785613
14192000,0.0399999988730997,0.00624999986030161,0.0562499975785613
14208000,0.0312499990686774,0.0249999994412065,0.0437500001862645
14224000,0.0512499988544732,0.0187499995809048,0.0812499970197678
14240000,0.042499999050051,0.0124999997206032,0.068749999627471
14256000,0.0562499989755452,0.0374999991618097,0.0749999983236194
14272000,0.0537499990314245,0.0249999994412065,0.0812499970197678
14288000,0.0487499986775219,0.0124999997206032,0.0812499970197678
14304000,0.0562499980442226,0.0374999991618097,0.0937499944120646
14320000,0.0499999984167516,0.0124999997206032,0.0749999983236194
14336000,0.0487499986775219,0.0374999991618097,0.0624999962747097
14352000,0.0449999992270023,0.0187499995809048,0.068749999627471
14368000,0.0487499986775219,0.0312499981373548,0.068749999627471
14384000,0.0499999993480742,0.0374999991618097,0.068749999627471
14400000,0.0549999987706542,0.0312499981373548,0.068749999627471
14416000,0.0412499993108213,0.0249999994412065,0.068749999627471
14432000,0.0399999981746077,0.0312499981373548,0.0624999962747097
14448000,0.0437499983236194,0.0312499981373548,0.0624999962747097
14464000,0.0587499993853271,0.0374999991618097,0.087500000372529
14480000,0.04624999826774,0.0312499981373548,0.0562499975785613
14496000,0.0462499985005707,0.0187499995809048,0.0624999962747097
14512000,0.0499999979510903,0.0249999994412065,0.0812499970197678
14528000,0.0487499986775219,0.0249999994412065,0.0749999983236194
14544000,0.039999998640269,0.0249999994412065,0.0562499975785613
14560000,0.0412499993108213,0.0249999994412065,0.0562499975785613
14576000,0.042499999050051,0.0312499981373548,0.068749999627471
14592000,0.044999998761341,0.0187499995809048,0.0624999962747097
14608000,0.04124999884516,0.0249999994412065,0.0562499975785613
14624000,0.0499999993480742,0.0374999991618097,0.068749999627471
14640000,0.0312499990686774,0.0124999997206032,0.0437500001862645
14656000,0.0487499986775219,0.0312499981373548,0.0749999983236194
14672000,0.0487499998416752,0.0187499995809048,0.087500000372529
14688000,0.0449999992270023,0.00624999986030161,0.0812499970197678
14704000,0.044999998062849,0.0312499981373548,0.0562499975785613
14720000,0.039999998640269,0.0249999994412065,0.0624999962747097
14736000,0.0449999989941716,0.0249999994412065,0.0624999962747097
14752000,0.05124999769032,0.0374999991618097,0.0624999962747097
14768000,0.0562499985098839,0.0499999988824129,0.068749999627471
14784000,0.0337499990127981,0.00624999986030161,0.0624999962747097
14800000,0.0499999993480742,0.0374999991618097,0.068749999627471
14816000,0.0612499979324639,0.0312499981373548,0.0937499944120646
14832000,0.0562499975785613,0.0312499981373548,0.068749999627471
14848000,0.0499999993480742,0.0374999991618097,0.0749999983236194
14864000,0.0649999985471368,0.0499999988824129,0.0749999983236194
14880000,0.0462499987334013,0.0249999994412065,0.0624999962747097
14896000,0.0524999983608723,0.0312499981373548,0.0749999983236194
14912000,0.0462499987334013,0.0249999994412065,0.0624999962747097
14928000,0.0399999995715916,0.0249999994412065,0.068749999627471
14944000,0.0424999985843897,0.0312499981373548,0.0499999988824129
14960000,0.0512499986216426,0.0249999994412065,0.068749999627471
14976000,0.0474999982398003,0.0187499995809048,0.068749999627471
14992000,0.0299999988637865,0.0249999994412065,0.0374999991618097
15008000,0.0437499987892806,0.0312499981373548,0.0562499975785613
15024000,0.0349999987520277,0.0249999994412065,0.0624999962747097
15040000,0.0524999988265336,0.0312499981373548,0.087500000372529
15056000,0.0474999989382923,0.0374999991618097,0.0562499975785613
15072000,0.047499998472631,0.0312499981373548,0.0562499975785613
15088000,0.0499999988824129,0.0249999994412065,0.068749999627471
15104000,0.0537499981001019,0.0437500001862645,0.0624999962747097
15120000,0.0512499986216426,0.0437500001862645,0.0624999962747097
15136000,0.0562499975785613,0.0374999991618097,0.0937499944120646
15152000,0.0412499981466681,0.0187499995809048,0.0624999962747097
15168000,0.0574999991804361,0.0312499981373548,0.087500000372529
15184000,0.0337499987799674,0.00624999986030161,0.0624999962747097
15200000,0.0662499973550439,0.0374999991618097,0.0937499944120646
15216000,0.0487499989103526,0.0187499995809048,0.0749999983236194
15232000,0.0549999997019768,0.0249999994412065,0.087500000372529
15248000,0.049999997485429,0.0124999997206032,0.0624999962747097
15264000,0.039999998640269,0.0312499981373548,0.0499999988824129
15280000,0.0387499993667006,0.0249999994412065,0.0499999988824129
15296000,0.0374999993946403,0.0124999997206032,0.087500000372529
15312000,0.0537499976344407,0.0312499981373548,0.0937499944120646
15328000,0.0487499989103526,0.00624999986030161,0.0749999983236194
15344000,0.0412499997764826,0.0374999991618097,0.0437500001862645
15360000,0.0462499987334013,0.0124999997206032,0.0812499970197678
15376000,0.0412499983794987,0.0249999994412065,0.0562499975785613
15392000,0.0524999983608723,0.0374999991618097,0.068749999627471
15408000,0.0649999985471368,0.0499999988824129,0.0812499970197678
15424000,0.0749999983236194,0.0499999988824129,0.137499999254942
15440000,0.0487499977461994,0.0249999994412065,0.0624999962747097
15456000,0.0499999979510903,0.0374999991618097,0.0624999962747097
15472000,0.0499999988824129,0.0249999994412065,0.0749999983236194
15488000,0.0462499994318932,0.0187499995809048,0.087500000372529
15504000,0.0649999985471368,0.0499999988824129,0.0749999983236194
15520000,0.0562499985098839,0.0437500001862645,0.0749999983236194
15536000,0.0537499985657632,0.0374999991618097,0.068749999627471
15552000,0.0487499982118607,0.0312499981373548,0.0624999962747097
15568000,0.03874999913387,0.0187499995809048,0.0749999983236194
15584000,0.0437499992549419,0.0312499981373548,0.0499999988824129
15600000,0.0474999982398003,0.0187499995809048,0.0624999962747097
15616000,0.0549999983049929,0.0374999991618097,0.0812499970197678
15632000,0.0512499981559813,0.0374999991618097,0.0624999962747097
15648000,0.0587499989196658,0.0249999994412065,0.0749999983236194
15664000,0.0537499990314245,0.0249999994412065,0.0749999983236194
15680000,0.04624999826774,0.0312499981373548,0.0624999962747097
15696000,0.0424999985843897,0.0312499981373548,0.0562499975785613
15712000,0.04124999884516,0.0249999994412065,0.068749999627471
15728000,0.0537499981001019,0.0312499981373548,0.0812499970197678
15744000,0.0537499981001019,0.0312499981373548,0.0812499970197678
15760000,0.039999998640269,0.0249999994412065,0.0562499975785613
15776000,0.0499999979510903,0.0374999991618097,0.0624999962747097
15792000,0.042499998351559,0.0187499995809048,0.0624999962747097
15808000,0.04874999797903,0.0187499995809048,0.0624999962747097
15824000,0.0537499990314245,0.0437500001862645,0.068749999627471
15840000,0.0399999984074384,0.0187499995809048,0.0624999962747097
15856000,0.047499998472631,0.0312499981373548,0.0624999962747097
15872000,0.0462499987334013,0.0312499981373548,0.0624999962747097
15888000,0.0449999978300184,0.0187499995809048,0.0624999962747097
15904000,0.0374999986961484,0.0249999994412065,0.0562499975785613
15920000,0.0537499978672713,0.0187499995809048,0.0749999983236194
15936000,0.0362499991897494,0.0187499995809048,0.0562499975785613
15952000,0.0399999984074384,0.0187499995809048,0.0624999962747097
15968000,0.0424999978858978,0.0187499995809048,0.0624999962747097
15984000,0.0374999991618097,0.0249999994412065,0.0499999988824129
16000000,0.0549999992363155,0.0374999991618097,0.068749999627471
16016000,0.0362499996554106,0.0187499995809048,0.0499999988824129
16032000,0.0299999990966171,0.0187499995809048,0.0437500001862645
16048000,0.047499998472631,0.0124999997206032,0.0749999983236194
16064000,0.0449999982956797,0.0187499995809048,0.0812499970197678
16080000,0.0549999987706542,0.0249999994412065,0.0749999983236194
16096000,0.0374999991618097,0.0124999997206032,0.0499999988824129
16112000,0.0487499982118607,0.0312499981373548,0.0624999962747097
16128000,0.052499997895211,0.0124999997206032,0.0812499970197678
16144000,0.0462499991990626,0.0374999991618097,0.0562499975785613
16160000,0.0462499987334013,0.0312499981373548,0.0562499975785613
16176000,0.0462499991990626,0.0374999991618097,0.0562499975785613
16192000,0.0399999991059303,0.0249999994412065,0.0499999988824129
16208000,0.0449999989941716,0.0374999991618097,0.0562499975785613
16224000,0.0474999987054616,0.0187499995809048,0.068749999627471
16240000,0.0487499986775219,0.0249999994412065,0.068749999627471
16256000,0.0462499987334013,0.0374999991618097,0.0562499975785613
16272000,0.0412499983794987,0.0124999997206032,0.0562499975785613
16288000,0.0449999994598329,0.0312499981373548,0.068749999627471
16304000,0.0462499987334013,0.0249999994412065,0.068749999627471
16320000,0.047499998472631,0.0312499981373548,0.0624999962747097
16336000,0.04124999884516,0.0124999997206032,0.0562499975785613
16352000,0.0599999986588955,0.0437500001862645,0.087500000372529
16368000,0.0562499985098839,0.0437500001862645,0.068749999627471
16384000,0.0612499983981252,0.0437500001862645,0.0749999983236194
16400000,0.0449999985285103,0.0249999994412065,0.0749999983236194
16416000,0.0637499978765845,0.0437500001862645,0.0812499970197678
16432000,0.0449999989941716,0.0312499981373548,0.0749999983236194
16448000,0.0537499990314245,0.0312499981373548,0.0999999977648258
16464000,0.04124999884516,0.0249999994412065,0.0749999983236194
16480000,0.0537499981001019,0.0437500001862645,0.0624999962747097
16496000,0.0549999987706542,0.0312499981373548,0.0812499970197678
16512000,0.0637499978765845,0.0312499981373548,0.0812499970197678
16528000,0.0474999989382923,0.0312499981373548,0.068749999627471
16544000,0.0549999987706542,0.0374999991618097,0.0749999983236194
16560000,0.063749996945262,0.0437500001862645,0.0937499944120646
16576000,0.0437499994877726,0.0187499995809048,0.068749999627471
16592000,0.0537499981001019,0.0312499981373548,0.0812499970197678
16608000,0.0537499990314245,0.0312499981373548,0.0812499970197678
16624000,0.0499999993480742,0.0374999991618097,0.068749999627471
16640000,0.0524999988265336,0.0249999994412065,0.087500000372529
16656000,0.0462499996647239,0.0437500001862645,0.0562499975785613
16672000,0.0537499981001019,0.0437500001862645,0.0624999962747097
16688000,0.0549999987706542,0.0249999994412065,0.068749999627471
16704000,0.042499998351559,0.0187499995809048,0.0812499970197678
16720000,0.0524999981280416,0.0187499995809048,0.068749999627471
16736000,0.0449999985285103,0.0374999991618097,0.0624999962747097
16752000,0.0699999979697168,0.0374999991618097,0.112499995157123
16768000,0.037499999627471,0.0249999994412065,0.0437500001862645
16784000,0.047499998472631,0.0374999991618097,0.0624999962747097
16800000,0.0612499983981252,0.0437500001862645,0.0812499970197678
16816000,0.0424999985843897,0.0249999994412065,0.0562499975785613
16832000,0.0537499990314245,0.0437500001862645,0.0749999983236194
16848000,0.0574999991804361,0.0437500001862645,0.0749999983236194
16864000,0.0537499981001019,0.0312499981373548,0.0749999983236194
16880000,0.0512499986216426,0.0312499981373548,0.087500000372529
16896000,0.0424999985843897,0.0249999994412065,0.0624999962747097
16912000,0.0462499987334013,0.0124999997206032,0.0749999983236194
16928000,0.0624999981373549,0.0437500001862645,0.0937499944120646
16944000,0.062499996740371,0.0312499981373548,0.0937499944120646
16960000,0.0474999991711229,0.0187499995809048,0.068749999627471
16976000,0.0487499982118607,0.0374999991618097,0.0624999962747097
16992000,0.0499999988824129,0.0249999994412065,0.0812499970197678
17008000,0.0574999987147748,0.0374999991618097,0.0937499944120646
17024000,0.042499998351559,0.0187499995809048,0.0624999962747097
17040000,0.0537499985657632,0.0374999991618097,0.068749999627471
17056000,0.0587499984540045,0.0374999991618097,0.0749999983236194
17072000,0.0574999991804361,0.0437500001862645,0.0749999983236194
17088000,0.0449999989941716,0.0312499981373548,0.0562499975785613
17104000,0.0687499986961484,0.0562499975785613,0.0749999983236194
17120000,0.0737499976530671,0.0499999988824129,0.0937499944120646
17136000,0.0524999992921948,0.0249999994412065,0.087500000372529
17152000,0.0474999989382923,0.0374999991618097,0.0624999962747097
17168000,0.0562499985098839,0.0437500001862645,0.068749999627471
17184000,0.0587499984540045,0.0374999991618097,0.0999999977648258
17200000,0.0674999980255961,0.0499999988824129,0.0937499944120646
17216000,0.0537499971687794,0.0249999994412065,0.0937499944120646
17232000,0.0462499987334013,0.0249999994412065,0.0624999962747097
17248000,0.0437499997206032,0.0249999994412065,0.068749999627471
17264000,0.0637499983422458,0.0374999991618097,0.087500000372529
17280000,0.0499999979510903,0.0374999991618097,0.0624999962747097
17296000,0.0562499980442226,0.0374999991618097,0.0812499970197678
17312000,0.0474999989382923,0.0312499981373548,0.068749999627471
17328000,0.0524999990593642,0.0187499995809048,0.087500000372529
17344000,0.0599999977275729,0.0437500001862645,0.0749999983236194
17360000,0.0574999987147748,0.0312499981373548,0.087500000372529
17376000,0.0537499981001019,0.0499999988824129,0.0562499975785613
17392000,0.0574999982491136,0.0312499981373548,0.068749999627471
17408000,0.0424999985843897,0.0249999994412065,0.0624999962747097
17424000,0.0562499975785613,0.0312499981373548,0.068749999627471
17440000,0.0599999972619116,0.0249999994412065,0.112499995157123
17456000,0.0599999986588955,0.0249999994412065,0.087500000372529
17472000,0.0487499989103526,0.0187499995809048,0.0749999983236194
17488000,0.0587499989196658,0.0437500001862645,0.068749999627471
17504000,0.0512499990873039,0.0374999991618097,0.068749999627471
17520000,0.0399999988730997,0.0124999997206032,0.0749999983236194
17536000,0.0524999974295497,0.0249999994412065,0.0812499970197678
17552000,0.0462499996647239,0.0249999994412065,0.068749999627471
17568000,0.0412499986123294,0.0187499995809048,0.0624999962747097
17584000,0.0624999990686774,0.0437500001862645,0.0749999983236194
17600000,0.0537499990314245,0.0374999991618097,0.0749999983236194
17616000,0.0487499991431832,0.0437500001862645,0.0562499975785613
17632000,0.0462499991990626,0.0374999991618097,0.0499999988824129
17648000,0.0474999980069697,0.0312499981373548,0.0624999962747097
17664000,0.04124999884516,0.0312499981373548,0.0562499975785613
17680000,0.0574999987147748,0.0374999991618097,0.0812499970197678
17696000,0.0524999988265336,0.0312499981373548,0.068749999627471
17712000,0.0637499978765845,0.0437500001862645,0.0812499970197678
17728000,0.0687499977648258,0.0562499975785613,0.087500000372529
17744000,0.0537499981001019,0.0312499981373548,0.0749999983236194
17760000,0.0612499974668026,0.0437500001862645,0.0937499944120646
17776000,0.0537499981001019,0.0312499981373548,0.068749999627471
17792000,0.0387499993667006,0.0249999994412065,0.0499999988824129
17808000,0.0499999986495823,0.0187499995809048,0.0812499970197678
17824000,0.0537499981001019,0.0249999994412065,0.0749999983236194
17840000,0.0637499988079071,0.0499999988824129,0.087500000372529
17856000,0.0487499996088445,0.0374999991618097,0.068749999627471
17872000,0.0474999989382923,0.0312499981373548,0.068749999627471
17888000,0.0387499989010394,0.0249999994412065,0.0562499975785613
17904000,0.0424999995157123,0.0124999997206032,0.106250001117587
17920000,0.0612499988637865,0.0374999991618097,0.0749999983236194
17936000,0.0562499985098839,0.0312499981373548,0.0812499970197678
17952000,0.0512499990873039,0.0374999991618097,0.068749999627471
17968000,0.0837499983608723,0.0624999962747097,0.0999999977648258
17984000,0.0574999977834523,0.0374999991618097,0.068749999627471
18000000,0.04874999797903,0.0187499995809048,0.0624999962747097
18016000,0.0437499987892806,0.0312499981373548,0.0624999962747097
18032000,0.04124999884516,0.0249999994412065,0.0624999962747097
18048000,0.0537499990314245,0.0249999994412065,0.087500000372529
18064000,0.0499999984167516,0.0374999991618097,0.0624999962747097
18080000,0.0624999990686774,0.0437500001862645,0.0749999983236194
18096000,0.0549999987706542,0.0499999988824129,0.068749999627471
18112000,0.0474999980069697,0.0312499981373548,0.0624999962747097
18128000,0.0512499986216426,0.0374999991618097,0.068749999627471
18144000,0.0624999981373549,0.0437500001862645,0.0812499970197678
18160000,0.0549999983049929,0.0374999991618097,0.0812499970197678
18176000,0.0599999986588955,0.0437500001862645,0.087500000372529
18192000,0.04624999826774,0.0312499981373548,0.0624999962747097
18208000,0.058749997522682,0.0374999991618097,0.0812499970197678
18224000,0.0424999988172203,0.0187499995809048,0.0812499970197678
18240000,0.044999998761341,0.0187499995809048,0.0562499975785613
18256000,0.0549999978393316,0.0312499981373548,0.068749999627471
18272000,0.0499999986495823,0.0187499995809048,0.068749999627471
18288000,0.0562499975785613,0.0249999994412065,0.0812499970197678
18304000,0.0449999994598329,0.0374999991618097,0.0499999988824129
18320000,0.0499999998137355,0.0249999994412065,0.068749999627471
18336000,0.0549999978393316,0.0437500001862645,0.0624999962747097
18352000,0.042499999050051,0.0249999994412065,0.0749999983236194
18368000,0.0674999970942736,0.0499999988824129,0.0937499944120646
18384000,0.0424999995157123,0.0249999994412065,0.068749999627471
18400000,0.0612499993294477,0.0437500001862645,0.0749999983236194
18416000,0.047499998472631,0.0312499981373548,0.0624999962747097
18432000,0.0562499985098839,0.0437500001862645,0.0749999983236194
18448000,0.0524999983608723,0.0312499981373548,0.068749999627471
18464000,0.0487499982118607,0.0249999994412065,0.0624999962747097
18480000,0.0449999985285103,0.0312499981373548,0.0562499975785613
18496000,0.0512499990873039,0.0312499981373548,0.087500000372529
18512000,0.0599999991245568,0.0374999991618097,0.118749998509884
18528000,0.0462499987334013,0.0312499981373548,0.0562499975785613
18544000,0.044999998062849,0.0312499981373548,0.0624999962747097
18560000,0.0412499983794987,0.0312499981373548,0.0624999962747097
18576000,0.0512499986216426,0.0312499981373548,0.068749999627471
18592000,0.0412499983794987,0.0312499981373548,0.0562499975785613
18608000,0.0587499989196658,0.0499999988824129,0.068749999627471
18624000,0.0524999981280416,0.0187499995809048,0.0812499970197678
18640000,0.0574999987147748,0.0374999991618097,0.0749999983236194
18656000,0.0599999977275729,0.0499999988824129,0.068749999627471
18672000,0.0562499980442226,0.0374999991618097,0.0812499970197678
18688000,0.0649999985471368,0.0312499981373548,0.118749998509884
18704000,0.0537499990314245,0.0249999994412065,0.0999999977648258
18720000,0.0487499984446913,0.0187499995809048,0.0937499944120646
18736000,0.0387499989010394,0.0124999997206032,0.0562499975785613
18752000,0.047499998472631,0.0374999991618097,0.0624999962747097
18768000,0.0449999989941716,0.0249999994412065,0.068749999627471
18784000,0.0387499995995313,0.00624999986030161,0.068749999627471
18800000,0.071249998640269,0.0374999991618097,0.118749998509884
18816000,0.0562499985098839,0.0312499981373548,0.0999999977648258
18832000,0.05124999769032,0.0374999991618097,0.0624999962747097
18848000,0.0512499990873039,0.0249999994412065,0.0749999983236194
18864000,0.0462499991990626,0.0312499981373548,0.068749999627471
18880000,0.0424999985843897,0.0249999994412065,0.068749999627471
18896000,0.0487499991431832,0.0249999994412065,0.0749999983236194
18912000,0.0512499986216426,0.0374999991618097,0.0749999983236194
18928000,0.0537499985657632,0.0374999991618097,0.068749999627471
18944000,0.0512499981559813,0.0312499981373548,0.0749999983236194
18960000,0.0424999985843897,0.0312499981373548,0.0624999962747097
18976000,0.037499998928979,0.0187499995809048,0.0562499975785613
18992000,0.0399999991059303,0.0249999994412065,0.0562499975785613
19008000,0.0399999991059303,0,0.0812499970197678
19024000,0.0362499984912574,0.0124999997206032,0.0624999962747097
19040000,0.042499998351559,0.00624999986030161,0.0624999962747097
19056000,0.0562499975785613,0.0312499981373548,0.0812499970197678
19072000,0.0487499986775219,0.0249999994412065,0.0749999983236194
19088000,0.0574999977834523,0.0312499981373548,0.0937499944120646
19104000,0.0424999992828816,0.0187499995809048,0.0562499975785613
19120000,0.0324999997392297,0.0124999997206032,0.0437500001862645
19136000,0.0574999991804361,0.0249999994412065,0.0999999977648258
19152000,0.0499999993480742,0.0374999991618097,0.068749999627471
19168000,0.04124999884516,0.0312499981373548,0.0499999988824129
19184000,0.0524999981280416,0.0187499995809048,0.0749999983236194
19200000,0.0562499985098839,0.0437500001862645,0.068749999627471
19216000,0.039999998640269,0.0312499981373548,0.0562499975785613
19232000,0.0574999980162829,0.0187499995809048,0.0937499944120646
19248000,0.0462499980349094,0.0187499995809048,0.0624999962747097
19264000,0.0549999983049929,0.0374999991618097,0.0812499970197678
19280000,0.047499998472631,0.0249999994412065,0.0624999962747097
19296000,0.0524999988265336,0.0374999991618097,0.068749999627471
19312000,0.04624999826774,0.0312499981373548,0.0562499975785613
19328000,0.0449999992270023,0.0187499995809048,0.068749999627471
19344000,0.0599999977275729,0.0312499981373548,0.0812499970197678
19360000,0.0399999995715916,0.0124999997206032,0.0499999988824129
19376000,0.0637499978765845,0.0499999988824129,0.087500000372529
19392000,0.0437499990221113,0.0187499995809048,0.0749999983236194
19408000,0.0612499974668026,0.0312499981373548,0.0937499944120646
19424000,0.0462499978020787,0.0249999994412065,0.0624999962747097
19440000,0.0437499983236194,0.0249999994412065,0.0624999962747097
19456000,0.0512499986216426,0.0312499981373548,0.0749999983236194
19472000,0.0637499988079071,0.0499999988824129,0.087500000372529
19488000,0.0487499991431832,0.0124999997206032,0.087500000372529
19504000,0.0574999982491136,0.0437500001862645,0.0812499970197678
19520000,0.0449999989941716,0.0312499981373548,0.0499999988824129
19536000,0.0549999978393316,0.0312499981373548,0.068749999627471
19552000,0.05124999769032,0.0312499981373548,0.0624999962747097
19568000,0.0537499985657632,0.0249999994412065,0.0749999983236194
19584000,0.0437499990221113,0.0187499995809048,0.0562499975785613
19600000,0.0512499983888119,0.0187499995809048,0.087500000372529
19616000,0.0562499987427145,0.00624999986030161,0.087500000372529
19632000,0.0637499992735684,0.0249999994412065,0.106250001117587
19648000,0.0487499996088445,0.0374999991618097,0.068749999627471
19664000,0.0474999989382923,0.0374999991618097,0.0562499975785613
19680000,0.0624999981373549,0.0499999988824129,0.0749999983236194
19696000,0.0662499982863665,0.0437500001862645,0.0812499970197678
19712000,0.0549999992363155,0.0374999991618097,0.0749999983236194
19728000,0.047499998472631,0.0374999991618097,0.0562499975785613
19744000,0.0499999993480742,0.0312499981373548,0.087500000372529
19760000,0.0674999989569187,0.0499999988824129,0.106250001117587
19776000,0.0549999987706542,0.0437500001862645,0.0812499970197678
19792000,0.0537499985657632,0.0374999991618097,0.0999999977648258
19808000,0.0574999991804361,0.0312499981373548,0.087500000372529
19824000,0.0512499986216426,0.0437500001862645,0.0624999962747097
19840000,0.0399999984074384,0.0187499995809048,0.0562499975785613
19856000,0.0549999987706542,0.0374999991618097,0.0749999983236194
19872000,0.0499999979510903,0.0312499981373548,0.0749999983236194
19888000,0.0474999994039535,0.0124999997206032,0.087500000372529
19904000,0.0387499989010394,0.0312499981373548,0.0499999988824129
19920000,0.0562499989755452,0.0374999991618097,0.0749999983236194
19936000,0.0462499980349094,0.0187499995809048,0.0624999962747097
19952000,0.0624999972060323,0.0312499981373548,0.112499995157123
19968000,0.0599999981932342,0.0374999991618097,0.0937499944120646
19984000,0.0599999986588955,0.0437500001862645,0.087500000372529
20000000,0.0587499984540045,0.0124999997206032,0.0999999977648258
20016000,0.0549999992363155,0.0374999991618097,0.068749999627471
20032000,0.0549999973736703,0.0374999991618097,0.0624999962747097
20048000,0.0587499979883432,0.0499999988824129,0.068749999627471
20064000,0.0574999987147748,0.0249999994412065,0.0812499970197678
20080000,0.0487499986775219,0.0374999991618097,0.0562499975785613
20096000,0.0524999988265336,0.0374999991618097,0.0749999983236194
20112000,0.0562499994412065,0.0437500001862645,0.087500000372529
20128000,0.0562499985098839,0.0312499981373548,0.0812499970197678
20144000,0.0512499995529652,0.0374999991618097,0.068749999627471
20160000,0.0587499984540045,0.0374999991618097,0.0812499970197678
20176000,0.0562499985098839,0.0312499981373548,0.0812499970197678
20192000,0.0487499998416752,0.0187499995809048,0.068749999627471
20208000,0.047499998472631,0.0312499981373548,0.0624999962747097
20224000,0.0699999975040555,0.0499999988824129,0.112499995157123
20240000,0.0437499987892806,0.0312499981373548,0.0562499975785613
20256000,0.0612499983981252,0.0499999988824129,0.0749999983236194
20272000,0.0449999989941716,0.0312499981373548,0.0749999983236194
20288000,0.0512499986216426,0.0312499981373548,0.0749999983236194
20304000,0.0512499979231507,0.00624999986030161,0.068749999627471
20320000,0.0462499989662319,0.0187499995809048,0.0999999977648258
20336000,0.0424999985843897,0.0249999994412065,0.0812499970197678
20352000,0.0549999987706542,0.0249999994412065,0.0812499970197678
20368000,0.0787499966099858,0.0562499975785613,0.0937499944120646
20384000,0.0399999995715916,0.0249999994412065,0.068749999627471
20400000,0.0524999992921948,0.0437500001862645,0.0749999983236194
20416000,0.0424999992828816,0.0187499995809048,0.068749999627471
20432000,0.0624999981373549,0.0312499981373548,0.0937499944120646
20448000,0.0424999981187284,0.0249999994412065,0.0624999962747097
20464000,0.0624999986030161,0.0374999991618097,0.0999999977648258
20480000,0.0412499981466681,0.0124999997206032,0.0937499944120646
20496000,0.034999999217689,0.0249999994412065,0.0437500001862645
20512000,0.0574999982491136,0.0437500001862645,0.0812499970197678
20528000,0.0549999978393316,0.0312499981373548,0.0812499970197678
20544000,0.0449999996926635,0.0187499995809048,0.068749999627471
20560000,0.0637499988079071,0.0437500001862645,0.0812499970197678
20576000,0.0537499985657632,0.0374999991618097,0.0749999983236194
20592000,0.0537499994970858,0.0249999994412065,0.087500000372529
20608000,0.0537499981001019,0.0437500001862645,0.0624999962747097
20624000,0.047499998472631,0.0249999994412065,0.0624999962747097
20640000,0.0362499989569187,0.0187499995809048,0.0624999962747097
20656000,0.0487499982118607,0.0312499981373548,0.0624999962747097
20672000,0.039999998640269,0.0249999994412065,0.0624999962747097
20688000,0.066249999217689,0.0249999994412065,0.106250001117587
20704000,0.0587499989196658,0.0437500001862645,0.0812499970197678
20720000,0.0487499977461994,0.0124999997206032,0.0812499970197678
20736000,0.0499999979510903,0.0249999994412065,0.0812499970197678
20752000,0.0549999987706542,0.0499999988824129,0.0749999983236194
20768000,0.0424999995157123,0.0374999991618097,0.0499999988824129
20784000,0.0637499978765845,0.0499999988824129,0.0937499944120646
20800000,0.0624999976716936,0.0374999991618097,0.0812499970197678
20816000,0.0512499986216426,0.0437500001862645,0.0624999962747097
20832000,0.0703124969732016,0.0499999988824129,0.0937499944120646
20848000,0.0593749975087121,0.0374999991618097,0.0812499970197678
20864000,0.0671874987892807,0.0437500001862645,0.0937499944120646
20880000,0.0562499993247911,0.0374999991618097,0.0749999983236194
20896000,0.0562499987427145,0.0437500001862645,0.0749999983236194
20912000,0.0531249982304871,0.0312499981373548,0.0749999983236194
20928000,0.0468749989522621,0.0312499981373548,0.0749999983236194
20944000,0.060937498928979,0.0437500001862645,0.087500000372529
20960000,0.0656249985331669,0.0374999991618097,0.0999999977648258
20976000,0.0546874984866008,0.0374999991618097,0.068749999627471
20992000,0.0484374992083758,0.0437500001862645,0.0562499975785613
21008000,0.0468749989522621,0.0312499981373548,0.0749999983236194
21024000,0.0515624997206032,0.0312499981373548,0.087500000372529
21040000,0.0515624979743734,0.0374999991618097,0.0624999962747097
21056000,0.0593749980907887,0.0312499981373548,0.0999999977648258
21072000,0.0640624991501682,0.0187499995809048,0.087500000372529
21088000,0.0546874990686774,0.0312499981373548,0.0999999977648258
21104000,0.0593749992549419,0.0437500001862645,0.0812499970197678
21120000,0.0578124984167516,0.0312499981373548,0.087500000372529
21136000,0.057812497834675,0.0374999991618097,0.0812499970197678
21152000,0.0703124975552782,0.0374999991618097,0.112499995157123
21168000,0.0624999986030161,0.0437500001862645,0.0812499970197678
21184000,0.070312500174623,0.0187499995809048,0.106250001117587
21200000,0.057812497834675,0.0374999991618097,0.0812499970197678
21216000,0.0749999983236194,0.068749999627471,0.0812499970197678
21232000,0.0578124984167516,0.0437500001862645,0.068749999627471
21248000,0.0531249988125637,0.0374999991618097,0.068749999627471
21264000,0.0718749966472387,0.0499999988824129,0.0937499944120646
21280000,0.0546874979045242,0.0374999991618097,0.0812499970197678
21296000,0.0624999986030161,0.0437500001862645,0.0812499970197678
21312000,0.0499999977182597,0.0249999994412065,0.0624999962747097
21328000,0.0515624997206032,0.0437500001862645,0.068749999627471
21344000,0.0687499990453944,0.0374999991618097,0.087500000372529
21360000,0.0718749989755452,0.0562499975785613,0.087500000372529
21376000,0.0531249982304871,0.0312499981373548,0.0749999983236194
21392000,0.067187498207204,0.0374999991618097,0.087500000372529
21408000,0.071874997811392,0.0437500001862645,0.0999999977648258
21424000,0.0406249985098839,0.0312499981373548,0.0562499975785613
21440000,0.0484374992083758,0.0249999994412065,0.0812499970197678
21456000,0.0515624991385266,0.0249999994412065,0.087500000372529
21472000,0.071874997811392,0.0499999988824129,0.112499995157123
21488000,0.0624999986030161,0.0499999988824129,0.0749999983236194
21504000,0.0734374998137355,0.0437500001862645,0.106250001117587
21520000,0.0453124986961484,0.0312499981373548,0.0562499975785613
21536000,0.0562499987427145,0.0249999994412065,0.0749999983236194
21552000,0.060937498928979,0.0499999988824129,0.068749999627471
21568000,0.0687499972991645,0.0437500001862645,0.124999992549419
21584000,0.0531249993946403,0.0312499981373548,0.087500000372529
21600000,0.0656249985331669,0.0374999991618097,0.106250001117587
21616000,0.0609374983469024,0.0374999991618097,0.0999999977648258
21632000,0.0578124984167516,0.0437500001862645,0.0749999983236194
21648000,0.0656249985331669,0.0374999991618097,0.087500000372529
21664000,0.0734374986495823,0.0499999988824129,0.106250001117587
21680000,0.0593749980907887,0.0312499981373548,0.0749999983236194
21696000,0.0546874979045242,0.0312499981373548,0.0812499970197678
21712000,0.0718749989755452,0.0312499981373548,0.106250001117587
21728000,0.0687499972991645,0.0624999962747097,0.0812499970197678
21744000,0.0734374974854291,0.0562499975785613,0.0937499944120646
21760000,0.0734374986495823,0.0312499981373548,0.118749998509884
21776000,0.0765624979976565,0.0562499975785613,0.0937499944120646
21792000,0.0671874976251274,0.0499999988824129,0.0999999977648258
21808000,0.054687499650754,0.0124999997206032,0.087500000372529
21824000,0.0656249985331669,0.0374999991618097,0.087500000372529
21840000,0.0484374986262992,0.0249999994412065,0.0749999983236194
21856000,0.0484374992083758,0.0249999994412065,0.068749999627471
21872000,0.0562499981606379,0.0312499981373548,0.0812499970197678
21888000,0.0687499984633178,0.0437500001862645,0.112499995157123
21904000,0.0421874993480742,0.0374999991618097,0.0499999988824129
21920000,0.0468749989522621,0.0249999994412065,0.0812499970197678
21936000,0.0578124972525984,0.0499999988824129,0.0624999962747097
21952000,0.0484374980442226,0.0312499981373548,0.0624999962747097
21968000,0.0484374983352609,0.0187499995809048,0.0812499970197678
21984000,0.0546874979045242,0.0249999994412065,0.0749999983236194
22000000,0.0546874990686774,0.0312499981373548,0.087500000372529
22016000,0.0437499984400347,0.0124999997206032,0.0562499975785613
22032000,0.034374998358544,0.0187499995809048,0.0562499975785613
22048000,0.0656249973690137,0.0374999991618097,0.0937499944120646
22064000,0.0781249965075403,0.0312499981373548,0.124999992549419
22080000,0.0671874999534339,0.0437500001862645,0.106250001117587
22096000,0.0640624988591298,0.0374999991618097,0.0812499970197678
22112000,0.0671874987892807,0.0562499975785613,0.0749999983236194
22128000,0.0687499984633178,0.0562499975785613,0.087500000372529
22144000,0.0624999986030161,0.0249999994412065,0.112499995157123
22160000,0.060937498928979,0.0437500001862645,0.087500000372529
22176000,0.0343749992316589,0.0124999997206032,0.0499999988824129
22192000,0.0671874964609742,0.0499999988824129,0.0937499944120646
22208000,0.0515624988474883,0.0187499995809048,0.0999999977648258
22224000,0.0468749989522621,0.0312499981373548,0.0749999983236194
22240000,0.0531249982304871,0.0312499981373548,0.0999999977648258
22256000,0.0546874984866008,0.0374999991618097,0.0749999983236194
22272000,0.0624999974388629,0.0249999994412065,0.0999999977648258
22288000,0.0515624979743734,0.0374999991618097,0.0624999962747097
22304000,0.05156249855645,0.0312499981373548,0.087500000372529
22320000,0.0531249982304871,0.0312499981373548,0.0749999983236194
22336000,0.05156249855645,0.0249999994412065,0.0749999983236194
22352000,0.0656249991152436,0.0437500001862645,0.087500000372529
22368000,0.0593749980907887,0.0437500001862645,0.0812499970197678
22384000,0.0296874987543561,0.0124999997206032,0.0562499975785613
22400000,0.0499999977182597,0.0249999994412065,0.0937499944120646
22416000,0.0640624982770532,0.0437500001862645,0.0999999977648258
22432000,0.0687499984633178,0.0312499981373548,0.118749998509884
22448000,0.0499999977182597,0.0249999994412065,0.0937499944120646
22464000,0.0609374971827492,0.0374999991618097,0.0812499970197678
22480000,0.0499999988824129,0.0312499981373548,0.0749999983236194
22496000,0.05156249855645,0.0437500001862645,0.0562499975785613
22512000,0.0578124984167516,0.0437500001862645,0.0749999983236194
22528000,0.0406249985098839,0.0249999994412065,0.0624999962747097
22544000,0.0624999974388629,0.0312499981373548,0.0812499970197678
22560000,0.0515624973922968,0.0312499981373548,0.0624999962747097
22576000,0.0578124981257133,0.0187499995809048,0.124999992549419
22592000,0.0499999983003363,0.0374999991618097,0.0562499975785613
22608000,0.0578124984167516,0.0437500001862645,0.0812499970197678
22624000,0.0562499981606379,0.0374999991618097,0.0812499970197678
22640000,0.060937498928979,0.0249999994412065,0.0999999977648258
22656000,0.0671874987892807,0.0499999988824129,0.087500000372529
22672000,0.0515624979743734,0.0312499981373548,0.0937499944120646
22688000,0.0765624968335032,0.0499999988824129,0.124999992549419
22704000,0.0468749995343387,0.0249999994412065,0.087500000372529
22720000,0.0624999986030161,0.0437500001862645,0.0749999983236194
22736000,0.0468749995343387,0.0374999991618097,0.068749999627471
22752000,0.0703124981373549,0.0249999994412065,0.0999999977648258
22768000,0.0531249982304871,0.0437500001862645,0.0624999962747097
22784000,0.0390624988358468,0.0124999997206032,0.0624999962747097
22800000,0.0562499987427145,0.0437500001862645,0.0812499970197678
22816000,0.05156249855645,0.0437500001862645,0.0562499975785613
22832000,0.0562499993247911,0.0374999991618097,0.087500000372529
22848000,0.0578124984167516,0.0312499981373548,0.087500000372529
22864000,0.0406249979278073,0.0312499981373548,0.0624999962747097
22880000,0.0562499987427145,0.0437500001862645,0.068749999627471
22896000,0.0499999988824129,0.0249999994412065,0.0749999983236194
22912000,0.0593749986728653,0.0312499981373548,0.087500000372529
22928000,0.0624999980209395,0.0374999991618097,0.0812499970197678
22944000,0.0687499984633178,0.0312499981373548,0.137499999254942
22960000,0.0406249979278073,0.0312499981373548,0.0624999962747097
22976000,0.0421874984749593,0.0187499995809048,0.0624999962747097
22992000,0.0421874999301508,0.0374999991618097,0.0437500001862645
23008000,0.060937498928979,0.0437500001862645,0.087500000372529
23024000,0.0453124995692633,0.0187499995809048,0.087500000372529
23040000,0.0515624991385266,0.0249999994412065,0.0749999983236194
23056000,0.0468749983701855,0.0374999991618097,0.0624999962747097
23072000,0.0687499984633178,0.0499999988824129,0.087500000372529
23088000,0.0546874984866008,0.0374999991618097,0.0749999983236194
23104000,0.0546874984866008,0.0374999991618097,0.0749999983236194
23120000,0.05156249855645,0.0249999994412065,0.0749999983236194
23136000,0.0546874990686774,0.0249999994412065,0.087500000372529
23152000,0.0640624982770532,0.0437500001862645,0.0999999977648258
23168000,0.0593749980907887,0.0499999988824129,0.068749999627471
23184000,0.0640624982770532,0.0312499981373548,0.0749999983236194
23200000,0.0499999985913746,0.0187499995809048,0.087500000372529
23216000,0.0609374983469024,0.0374999991618097,0.0999999977648258
23232000,0.0671874976251274,0.0437500001862645,0.0937499944120646
23248000,0.0499999997555278,0.0187499995809048,0.106250001117587
23264000,0.0531249993946403,0.0437500001862645,0.0749999983236194
23280000,0.0749999971594662,0.0437500001862645,0.143749993294477
23296000,0.0484374986262992,0.0312499981373548,0.0812499970197678
23312000,0.0609374983469024,0.0374999991618097,0.0812499970197678
23328000,0.0531249982304871,0.0312499981373548,0.087500000372529
23344000,0.0499999988824129,0.0374999991618097,0.0812499970197678
23360000,0.0484374980442226,0.0312499981373548,0.068749999627471
23376000,0.0437499984400347,0.0249999994412065,0.0624999962747097
23392000,0.0781249976716936,0.0624999962747097,0.118749998509884
23408000,0.0640624971129,0.0562499975785613,0.0749999983236194
23424000,0.0578124984167516,0.0437500001862645,0.0749999983236194
23440000,0.0640624982770532,0.0499999988824129,0.0999999977648258
23456000,0.0562499981606379,0.0312499981373548,0.112499995157123
23472000,0.0374999988707714,0.0187499995809048,0.0562499975785613
23488000,0.0593749986728653,0.0312499981373548,0.106250001117587
23504000,0.0562499981606379,0.0374999991618097,0.0749999983236194
23520000,0.0624999974388629,0.0312499981373548,0.0937499944120646
23536000,0.0374999988707714,0.0187499995809048,0.0624999962747097
23552000,0.0703124981373549,0.0624999962747097,0.0749999983236194
23568000,0.0484374983352609,0.0187499995809048,0.0749999983236194
23584000,0.0484374997904524,0.0249999994412065,0.106250001117587
23600000,0.0562499981606379,0.0374999991618097,0.0937499944120646
23616000,0.0593749992549419,0.0312499981373548,0.106250001117587
23632000,0.0531249988125637,0.0374999991618097,0.0749999983236194
23648000,0.0484374997904524,0,0.087500000372529
23664000,0.0562499975785613,0.0312499981373548,0.0937499944120646
23680000,0.0578124984167516,0.0249999994412065,0.112499995157123
23696000,0.0453124984051101,0.0187499995809048,0.0749999983236194
23712000,0.0703124993015081,0.0249999994412065,0.118749998509884
23728000,0.0484374977531843,0.0187499995809048,0.0812499970197678
23744000,0.060937498928979,0.0312499981373548,0.106250001117587
23760000,0.0624999986030161,0.0499999988824129,0.0749999983236194
23776000,0.0546874976134859,0.0187499995809048,0.0812499970197678
23792000,0.0406249979278073,0.0124999997206032,0.0624999962747097
23808000,0.0484374980442226,0.0249999994412065,0.0937499944120646
23824000,0.0484374980442226,0.0312499981373548,0.0624999962747097
23840000,0.0609374983469024,0.0374999991618097,0.0999999977648258
23856000,0.0531249982304871,0.0312499981373548,0.0937499944120646
23872000,0.0390624994179234,0.0124999997206032,0.068749999627471
23888000,0.0546874979045242,0.0374999991618097,0.0812499970197678
23904000,0.0484374986262992,0.0374999991618097,0.0624999962747097
23920000,0.0468749995343387,0.0374999991618097,0.068749999627471
23936000,0.0546874979045242,0.0312499981373548,0.068749999627471
23952000,0.0609374986379407,0.0187499995809048,0.106250001117587
23968000,0.0531249979394488,0.0187499995809048,0.0812499970197678
23984000,0.0609374977648258,0.0312499981373548,0.0999999977648258
24000000,0.0609374986379407,0.0187499995809048,0.118749998509884
24016000,0.0593749980907887,0.0499999988824129,0.0749999983236194
24032000,0.0421874990570359,0.0187499995809048,0.0749999983236194
24048000,0.0468749977881089,0.0312499981373548,0.0624999962747097
24064000,0.0546874979045242,0.0249999994412065,0.0749999983236194
24080000,0.0718749963562004,0.0187499995809048,0.124999992549419
24096000,0.0499999994644895,0.0124999997206032,0.118749998509884
24112000,0.0453124986961484,0.0312499981373548,0.0624999962747097
24128000,0.034374998358544,0.0187499995809048,0.0624999962747097
24144000,0.0546874990686774,0.0312499981373548,0.0749999983236194
24160000,0.0453124978230335,0.0187499995809048,0.0624999962747097
24176000,0.0640624982770532,0.0499999988824129,0.087500000372529
24192000,0.0515624982654117,0.0187499995809048,0.0749999983236194
24208000,0.0609374983469024,0.0374999991618097,0.112499995157123
24224000,0.0499999983003363,0.0249999994412065,0.0749999983236194
24240000,0.0546874990686774,0.0249999994412065,0.087500000372529
24256000,0.0531249982304871,0.0249999994412065,0.0812499970197678
24272000,0.0546874990686774,0.0249999994412065,0.087500000372529
24288000,0.0515624991385266,0.0374999991618097,0.0749999983236194
24304000,0.0562499987427145,0.0312499981373548,0.0749999983236194
24320000,0.0499999983003363,0.0312499981373548,0.0749999983236194
24336000,0.0390624988358468,0.0249999994412065,0.068749999627471
24352000,0.05156249855645,0.0437500001862645,0.0562499975785613
24368000,0.0468749983701855,0.0249999994412065,0.0624999962747097
24384000,0.0656249979510903,0.0499999988824129,0.0812499970197678
24400000,0.0437499990221113,0.0249999994412065,0.0562499975785613
24416000,0.0609374977648258,0.0437500001862645,0.0937499944120646
24432000,0.0562499975785613,0.0437500001862645,0.0624999962747097
24448000,0.0484374980442226,0.0249999994412065,0.0937499944120646
24464000,0.0640624976949766,0.0374999991618097,0.112499995157123
24480000,0.0421874987659976,0.0249999994412065,0.0624999962747097
24496000,0.0640624982770532,0.0437500001862645,0.112499995157123
24512000,0.0531249993946403,0.0437500001862645,0.068749999627471
24528000,0.0484374986262992,0.0312499981373548,0.0812499970197678
24544000,0.0562499993247911,0.0312499981373548,0.087500000372529
24560000,0.0562499981606379,0.0374999991618097,0.0749999983236194
24576000,0.0593749969266355,0.0249999994412065,0.0937499944120646
24592000,0.0640624982770532,0.0437500001862645,0.0812499970197678
24608000,0.0484374992083758,0.0312499981373548,0.068749999627471
24624000,0.054687499650754,0.0312499981373548,0.106250001117587
24640000,0.0484374977531843,0.0187499995809048,0.0624999962747097
24656000,0.0640624988591298,0.0374999991618097,0.087500000372529
24672000,0.0499999983003363,0.0312499981373548,0.0812499970197678
24688000,0.0624999997671694,0.0437500001862645,0.087500000372529
24704000,0.045312499278225,0.0249999994412065,0.0749999983236194
24720000,0.0531249982304871,0.0437500001862645,0.0562499975785613
24736000,0.0484374986262992,0.0374999991618097,0.0624999962747097
24752000,0.0546874984866008,0.0374999991618097,0.0749999983236194
24768000,0.0796874979278073,0.0374999991618097,0.181249994784594
24784000,0.0687499972991645,0.0249999994412065,0.124999992549419
24800000,0.05156249855645,0.0312499981373548,0.0749999983236194
24816000,0.0546874979045242,0.0312499981373548,0.0812499970197678
24832000,0.0515624979743734,0.0312499981373548,0.0937499944120646
24848000,0.0437499990221113,0.0312499981373548,0.0562499975785613
24864000,0.05156249855645,0.0312499981373548,0.0749999983236194
24880000,0.0468749974970706,0.00624999986030161,0.0624999962747097
24896000,0.0781249965075403,0.0562499975785613,0.0999999977648258
24912000,0.0640624976949766,0.0249999994412065,0.131249995902181
24928000,0.0671874987892807,0.0437500001862645,0.087500000372529
24944000,0.0484374992083758,0.0374999991618097,0.068749999627471
24960000,0.0515624994295649,0.0187499995809048,0.0749999983236194
24976000,0.0546874981955625,0.0187499995809048,0.0937499944120646
24992000,0.0499999994644895,0.0312499981373548,0.087500000372529
25008000,0.0406249993829988,0.0187499995809048,0.087500000372529
25024000,0.0687499984633178,0.0499999988824129,0.118749998509884
25040000,0.0578124981257133,0.0187499995809048,0.0812499970197678
25056000,0.0578124984167516,0.0312499981373548,0.0749999983236194
25072000,0.0453124986961484,0.0374999991618097,0.0624999962747097
25088000,0.0374999988707714,0.0187499995809048,0.0624999962747097
25104000,0.0578124972525984,0.0312499981373548,0.0937499944120646
25120000,0.0781249965075403,0.0562499975785613,0.124999992549419
25136000,0.0515624997206032,0.0249999994412065,0.068749999627471
25152000,0.0593749975087121,0.0374999991618097,0.0937499944120646
25168000,0.0531249988125637,0.0374999991618097,0.0812499970197678
25184000,0.0624999974388629,0.0249999994412065,0.112499995157123
25200000,0.0640624994412065,0.0437500001862645,0.118749998509884
25216000,0.0499999985913746,0.0187499995809048,0.0999999977648258
25232000,0.0578124984167516,0.0249999994412065,0.0749999983236194
25248000,0.0515624991385266,0.0374999991618097,0.068749999627471
25264000,0.0499999983003363,0.0249999994412065,0.112499995157123
25280000,0.0593749977997504,0.0187499995809048,0.0937499944120646
25296000,0.0468749995343387,0.0437500001862645,0.0562499975785613
25312000,0.0640624982770532,0.0499999988824129,0.0812499970197678
25328000,0.0531249993946403,0.0249999994412065,0.106250001117587
25344000,0.0374999991618097,0.0312499981373548,0.0437500001862645
25360000,0.0578124972525984,0.0312499981373548,0.0812499970197678
25376000,0.0562499975785613,0.0499999988824129,0.0624999962747097
25392000,0.0546874990686774,0.0312499981373548,0.0749999983236194
25408000,0.0640624988591298,0.0374999991618097,0.106250001117587
25424000,0.0593749980907887,0.0312499981373548,0.0749999983236194
25440000,0.0640624979860149,0.0187499995809048,0.131249995902181
25456000,0.0374999985797331,0.0249999994412065,0.0562499975785613
25472000,0.0546874984866008,0.0312499981373548,0.118749998509884
25488000,0.0624999980209395,0.0374999991618097,0.112499995157123
25504000,0.0593749975087121,0.0249999994412065,0.0937499944120646
25520000,0.0343749986495823,0.0124999997206032,0.0562499975785613
25536000,0.0640624994412065,0.0437500001862645,0.087500000372529
25552000,0.0531249976484105,0.0312499981373548,0.0937499944120646
25568000,0.0453124981140718,0.0312499981373548,0.0812499970197678
25584000,0.0453124975319952,0.0249999994412065,0.0624999962747097
25600000,0.0468749992433004,0.0187499995809048,0.087500000372529
25616000,0.0562499993247911,0.0312499981373548,0.106250001117587
25632000,0.0562499975785613,0.0312499981373548,0.0937499944120646
25648000,0.0703124969732016,0.0562499975785613,0.0937499944120646
25664000,0.0640624988591298,0.0312499981373548,0.106250001117587
25680000,0.0499999985913746,0.0187499995809048,0.0937499944120646
25696000,0.0703124969732016,0.0312499981373548,0.112499995157123
25712000,0.0609374983469024,0.0312499981373548,0.118749998509884
25728000,0.0687499978812411,0.0374999991618097,0.112499995157123
25744000,0.054687499650754,0.0249999994412065,0.087500000372529
25760000,0.0718749995576218,0.0249999994412065,0.118749998509884
25776000,0.0562499987427145,0.0249999994412065,0.118749998509884
25792000,0.0640624982770532,0.0437500001862645,0.0999999977648258
25808000,0.0671874976251274,0.0499999988824129,0.0812499970197678
25824000,0.0687499984633178,0.0499999988824129,0.106250001117587
25840000,0.0624999986030161,0.0499999988824129,0.087500000372529
25856000,0.060937498928979,0.0249999994412065,0.149999996647239
25872000,0.0671874976251274,0.0374999991618097,0.143749993294477
25888000,0.0687499984633178,0.0312499981373548,0.137499999254942
25904000,0.0593749992549419,0.0249999994412065,0.137499999254942
25920000,0.0734374986495823,0.0562499975785613,0.106250001117587
25936000,0.0578124984167516,0.0249999994412065,0.0812499970197678
25952000,0.0531249982304871,0.0249999994412065,0.0812499970197678
25968000,0.0593749977997504,0.0187499995809048,0.143749993294477
25984000,0.0593749986728653,0.0312499981373548,0.106250001117587
26000000,0.067187498207204,0.0374999991618097,0.131249995902181
26016000,0.0562499993247911,0.0374999991618097,0.0749999983236194
26032000,0.0499999974272214,0.0187499995809048,0.0937499944120646
26048000,0.0562499993247911,0.0374999991618097,0.087500000372529
26064000,0.0562499987427145,0.0312499981373548,0.087500000372529
26080000,0.0453124995692633,0.0187499995809048,0.0749999983236194
26096000,0.0593749986728653,0.0312499981373548,0.0999999977648258
26112000,0.045312499278225,0.0124999997206032,0.106250001117587
26128000,0.0609374977648258,0.0437500001862645,0.0812499970197678
26144000,0.0640624988591298,0.0374999991618097,0.131249995902181
26160000,0.0531249988125637,0.0374999991618097,0.068749999627471
26176000,0.060937498928979,0.0312499981373548,0.118749998509884
26192000,0.0562499981606379,0.0249999994412065,0.112499995157123
26208000,0.0531249976484105,0.0312499981373548,0.0937499944120646
26224000,0.0640624982770532,0.0437500001862645,0.112499995157123
26240000,0.0781249988358468,0.0562499975785613,0.106250001117587
26256000,0.0718749966472387,0.0562499975785613,0.112499995157123
26272000,0.0640624971129,0.0437500001862645,0.0937499944120646
26288000,0.0656249979510903,0.0312499981373548,0.106250001117587
26304000,0.0703124990104698,0.0187499995809048,0.137499999254942
26320000,0.0531249988125637,0.0374999991618097,0.068749999627471
26336000,0.0484374986262992,0.0249999994412065,0.0812499970197678
26352000,0.0593749992549419,0.0374999991618097,0.106250001117587
26368000,0.0593749992549419,0.0437500001862645,0.0999999977648258
26384000,0.0593749975087121,0.0249999994412065,0.124999992549419
26400000,0.0484374977531843,0.0187499995809048,0.0937499944120646
26416000,0.0578124995809048,0.0249999994412065,0.106250001117587
26432000,0.0718749966472387,0.0499999988824129,0.112499995157123
26448000,0.0484374994994141,0.0187499995809048,0.106250001117587
26464000,0.0656249985331669,0.0374999991618097,0.0999999977648258
26480000,0.0484374986262992,0.0124999997206032,0.0999999977648258
26496000,0.0593749986728653,0.0374999991618097,0.0749999983236194
26512000,0.0671874987892807,0.0437500001862645,0.106250001117587
26528000,0.0624999980209395,0.0374999991618097,0.0937499944120646
26544000,0.043749998731073,0.0187499995809048,0.068749999627471
26560000,0.0546874984866008,0.0249999994412065,0.112499995157123
26576000,0.0546874979045242,0.0312499981373548,0.0812499970197678
26592000,0.0640624994412065,0.0312499981373548,0.106250001117587
26608000,0.071874997811392,0.0499999988824129,0.118749998509884
26624000,0.0484374977531843,0.0187499995809048,0.0937499944120646
26640000,0.0546874979045242,0.0312499981373548,0.0812499970197678
26656000,0.0703124966821633,0.0187499995809048,0.143749993294477
26672000,0.0468749989522621,0.0312499981373548,0.068749999627471
26688000,0.0656249985331669,0.0374999991618097,0.118749998509884
26704000,0.0437499975669198,0.0187499995809048,0.0624999962747097
26720000,0.0640624994412065,0.0437500001862645,0.106250001117587
26736000,0.0671874970430508,0.0374999991618097,0.112499995157123
26752000,0.0312499984283932,0.00624999986030161,0.0624999962747097
26768000,0.0656249979510903,0.0437500001862645,0.112499995157123
26784000,0.0687499978812411,0.0312499981373548,0.131249995902181
26800000,0.071874997811392,0.0437500001862645,0.131249995902181
26816000,0.05156249855645,0.0249999994412065,0.0937499944120646
26832000,0.0578124984167516,0.0437500001862645,0.068749999627471
26848000,0.0499999994644895,0.0124999997206032,0.087500000372529
26864000,0.0593749986728653,0.0124999997206032,0.118749998509884
26880000,0.060937498928979,0.0437500001862645,0.087500000372529
26896000,0.0484374980442226,0.0249999994412065,0.0937499944120646
26912000,0.0796874982188456,0.0187499995809048,0.143749993294477
26928000,0.0749999977415428,0.0374999991618097,0.143749993294477
26944000,0.0531249982304871,0.0312499981373548,0.0812499970197678
26960000,0.0624999974388629,0.0437500001862645,0.0937499944120646
26976000,0.057812497834675,0.0312499981373548,0.0999999977648258
26992000,0.0546874984866008,0.0312499981373548,0.0999999977648258
27008000,0.0593749975087121,0.0312499981373548,0.0937499944120646
27024000,0.0546874979045242,0.0312499981373548,0.0812499970197678
27040000,0.0624999974388629,0.0562499975785613,0.0812499970197678
27056000,0.0499999994644895,0.0249999994412065,0.087500000372529
27072000,0.0656249991152436,0.0437500001862645,0.106250001117587
27088000,0.0578124987077899,0.0187499995809048,0.118749998509884
27104000,0.0546874979045242,0.0249999994412065,0.112499995157123
27120000,0.0531249982304871,0.0249999994412065,0.112499995157123
27136000,0.05156249855645,0.0249999994412065,0.068749999627471
27152000,0.0687499967170879,0.0374999991618097,0.124999992549419
27168000,0.0593749992549419,0.0249999994412065,0.137499999254942
27184000,0.0546874990686774,0.0437500001862645,0.0749999983236194
27200000,0.0390624991268851,0.0187499995809048,0.0749999983236194
27216000,0.0671874987892807,0.0437500001862645,0.131249995902181
27232000,0.0578124972525984,0.0312499981373548,0.124999992549419
27248000,0.071874997811392,0.0499999988824129,0.0937499944120646
27264000,0.0656249988242053,0.0187499995809048,0.149999996647239
27280000,0.042187498183921,0.0249999994412065,0.0812499970197678
27296000,0.0578124981257133,0.0187499995809048,0.131249995902181
27312000,0.0656249985331669,0.0374999991618097,0.112499995157123
27328000,0.0593749980907887,0.0437500001862645,0.0937499944120646
27344000,0.0656249967869371,0.0312499981373548,0.0937499944120646
27360000,0.0484374977531843,0.0187499995809048,0.112499995157123
27376000,0.0687499984633178,0.0437500001862645,0.131249995902181
27392000,0.0640624976949766,0.0124999997206032,0.112499995157123
27408000,0.0640624988591298,0.0374999991618097,0.0999999977648258
27424000,0.0562499987427145,0.0249999994412065,0.106250001117587
27440000,0.0499999991734512,0.0187499995809048,0.0749999983236194
27456000,0.0531249982304871,0.0249999994412065,0.112499995157123
27472000,0.0812499970197678,0.0312499981373548,0.162499994039536
27488000,0.0624999986030161,0.0249999994412065,0.118749998509884
27504000,0.0781249965075403,0.0499999988824129,0.112499995157123
27520000,0.0640624982770532,0.0437500001862645,0.112499995157123
27536000,0.0640624976949766,0.0374999991618097,0.124999992549419
27552000,0.0624999986030161,0.0374999991618097,0.118749998509884
27568000,0.0734374980675057,0.0374999991618097,0.149999996647239
27584000,0.071874997811392,0.0312499981373548,0.118749998509884
27600000,0.0546874979045242,0.0374999991618097,0.0937499944120646
27616000,0.05156249855645,0.0312499981373548,0.068749999627471
27632000,0.0640624988591298,0.0249999994412065,0.118749998509884
27648000,0.060937498928979,0.0374999991618097,0.118749998509884
27664000,0.0703124981373549,0.0249999994412065,0.112499995157123
27680000,0.0640624982770532,0.0437500001862645,0.0999999977648258
27696000,0.0546874984866008,0.0249999994412065,0.112499995157123
27712000,0.0593749986728653,0.0374999991618097,0.0749999983236194
27728000,0.0531249979394488,0.0187499995809048,0.112499995157123
27744000,0.053124999103602,0.0187499995809048,0.0999999977648258
27760000,0.0578124984167516,0.0249999994412065,0.112499995157123
27776000,0.0531249982304871,0.0249999994412065,0.0999999977648258
27792000,0.0421874978928827,0.0187499995809048,0.0937499944120646
27808000,0.0671874976251274,0.0437500001862645,0.112499995157123
27824000,0.0578124995809048,0.0374999991618097,0.106250001117587
27840000,0.0671874987892807,0.0437500001862645,0.106250001117587
27856000,0.0531249976484105,0.0312499981373548,0.0937499944120646
27872000,0.0562499999068677,0.0249999994412065,0.106250001117587
27888000,0.0656249985331669,0.0249999994412065,0.137499999254942
27904000,0.060937498928979,0.0312499981373548,0.0999999977648258
27920000,0.0624999971478246,0.0187499995809048,0.112499995157123
27936000,0.0484374997904524,0.0124999997206032,0.106250001117587
27952000,0.0593749980907887,0.0374999991618097,0.0937499944120646
27968000,0.0453124986961484,0.0249999994412065,0.0812499970197678
27984000,0.0671874987892807,0.0249999994412065,0.118749998509884
28000000,0.0546874990686774,0.0374999991618097,0.0999999977648258
28016000,0.0671874987892807,0.0249999994412065,0.118749998509884
28032000,0.0765624974155799,0.0374999991618097,0.143749993294477
28048000,0.0703124981373549,0.0249999994412065,0.149999996647239
28064000,0.0546874976134859,0.0187499995809048,0.112499995157123
28080000,0.0703124987194315,0.0374999991618097,0.118749998509884
28096000,0.0468749995343387,0.0374999991618097,0.068749999627471
28112000,0.0546874990686774,0.0249999994412065,0.087500000372529
28128000,0.0468749980791472,0.0187499995809048,0.0937499944120646
28144000,0.0500000000465661,0.0249999994412065,0.087500000372529
28160000,0.0578124992898665,0.0187499995809048,0.137499999254942
28176000,0.0531249993946403,0.0312499981373548,0.087500000372529
28192000,0.0468749983701855,0.0374999991618097,0.0624999962747097
28208000,0.0765624974155799,0.0374999991618097,0.143749993294477
28224000,0.0499999983003363,0.0374999991618097,0.0562499975785613
28240000,0.057812497834675,0.0124999997206032,0.131249995902181
28256000,0.0749999971594662,0.0499999988824129,0.124999992549419
28272000,0.0609374977648258,0.0249999994412065,0.124999992549419
28288000,0.0484374992083758,0.0312499981373548,0.087500000372529
28304000,0.0562499981606379,0.0374999991618097,0.0749999983236194
28320000,0.0531249985215254,0.0187499995809048,0.112499995157123
28336000,0.0812499958556145,0.0624999962747097,0.124999992549419
28352000,0.0703124981373549,0.0499999988824129,0.112499995157123
28368000,0.0624999994761311,0.0187499995809048,0.137499999254942
28384000,0.0656249967869371,0.0249999994412065,0.0937499944120646
28400000,0.0734374971943907,0.0187499995809048,0.124999992549419
28416000,0.0374999991618097,0.0187499995809048,0.0749999983236194
28432000,0.0703124993015081,0.0499999988824129,0.087500000372529
28448000,0.0453124986961484,0.0312499981373548,0.087500000372529
28464000,0.0578124995809048,0.0249999994412065,0.118749998509884
28480000,0.0765624979976565,0.0499999988824129,0.118749998509884
28496000,0.0640624994412065,0.0437500001862645,0.106250001117587
28512000,0.0609374983469024,0.0374999991618097,0.087500000372529
28528000,0.0484374986262992,0.0124999997206032,0.0999999977648258
28544000,0.060937498928979,0.0249999994412065,0.118749998509884
28560000,0.0593749992549419,0.0437500001862645,0.0999999977648258
28576000,0.0671874973340891,0.0187499995809048,0.143749993294477
28592000,0.0687499984633178,0.0437500001862645,0.0999999977648258
28608000,0.0796874985098839,0.0312499981373548,0.137499999254942
28624000,0.0453124984051101,0.0187499995809048,0.0812499970197678
28640000,0.0499999974272214,0.0187499995809048,0.0937499944120646
28656000,0.0656249991152436,0.0437500001862645,0.0812499970197678
28672000,0.0687499978812411,0.0374999991618097,0.112499995157123
28688000,0.0484374997904524,0.0124999997206032,0.068749999627471
28704000,0.0593749992549419,0.0437500001862645,0.0999999977648258
28720000,0.0609374977648258,0.0312499981373548,0.0937499944120646
28736000,0.0687499981722795,0.0187499995809048,0.149999996647239
28752000,0.0593749980907887,0.0312499981373548,0.0999999977648258
28768000,0.0562499984516762,0.0187499995809048,0.131249995902181
28784000,0.0593749992549419,0.0312499981373548,0.087500000372529
28800000,0.0640624991501682,0.0187499995809048,0.106250001117587
28816000,0.0546874984866008,0.0374999991618097,0.0749999983236194
28832000,0.0656249979510903,0.0562499975785613,0.0749999983236194
28848000,0.0531249976484105,0.0249999994412065,0.0937499944120646
28864000,0.0624999980209395,0.0312499981373548,0.131249995902181
28880000,0.0546874990686774,0.0312499981373548,0.087500000372529
28896000,0.0609374977648258,0.0249999994412065,0.124999992549419
28912000,0.05156249855645,0.0249999994412065,0.0937499944120646
28928000,0.0687499990453944,0.0312499981373548,0.118749998509884
28944000,0.0796874973457307,0.0312499981373548,0.181249994784594
28960000,0.0656249967869371,0.0312499981373548,0.124999992549419
28976000,0.057812497834675,0.0249999994412065,0.112499995157123
28992000,0.0484374994994141,0.00624999986030161,0.106250001117587
29008000,0.0421874990570359,0.0187499995809048,0.0749999983236194
29024000,0.0687499990453944,0.0312499981373548,0.137499999254942
29040000,0.0687499978812411,0.0374999991618097,0.112499995157123
29056000,0.0593749986728653,0.0374999991618097,0.0999999977648258
29072000,0.0703124993015081,0.0312499981373548,0.118749998509884
29088000,0.0546874979045242,0.0312499981373548,0.112499995157123
29104000,0.0624999997671694,0.0437500001862645,0.106250001117587
29120000,0.0812499970197678,0.0624999962747097,0.131249995902181
29136000,0.0562499981606379,0.0249999994412065,0.112499995157123
29152000,0.0718749972293153,0.0374999991618097,0.112499995157123
29168000,0.0656249988242053,0.0187499995809048,0.118749998509884
29184000,0.0437499990221113,0.0249999994412065,0.0499999988824129
29200000,0.0718749983934686,0.0374999991618097,0.106250001117587
29216000,0.0562499975785613,0.0312499981373548,0.0812499970197678
29232000,0.043749998731073,0.0187499995809048,0.0812499970197678
29248000,0.0671874984982424,0.0187499995809048,0.118749998509884
29264000,0.0531249993946403,0.0312499981373548,0.087500000372529
29280000,0.0499999988824129,0.00624999986030161,0.118749998509884
29296000,0.0593749992549419,0.0437500001862645,0.0749999983236194
29312000,0.0437499990221113,0.0249999994412065,0.0749999983236194
29328000,0.0656249991152436,0.0312499981373548,0.118749998509884
29344000,0.0312499987194315,0.0124999997206032,0.0499999988824129
29360000,0.0406249982188456,0.0187499995809048,0.0812499970197678
29376000,0.0578124992898665,0.0187499995809048,0.118749998509884
29392000,0.0593749992549419,0.0312499981373548,0.106250001117587
29408000,0.0890624965541065,0.0312499981373548,0.181249994784594
29424000,0.0499999997555278,0.0187499995809048,0.106250001117587
29440000,0.0515624991385266,0.0249999994412065,0.087500000372529
29456000,0.0562499975785613,0.0374999991618097,0.0937499944120646
29472000,0.0578124984167516,0.0499999988824129,0.0749999983236194
29488000,0.081249998183921,0.0562499975785613,0.118749998509884
29504000,0.0406249996740371,0.0374999991618097,0.0437500001862645
29520000,0.0656249996973202,0.0374999991618097,0.106250001117587
29536000,0.0484374986262992,0.0312499981373548,0.068749999627471
29552000,0.0734374974854291,0.0437500001862645,0.112499995157123
29568000,0.0671874970430508,0.0374999991618097,0.124999992549419
29584000,0.0656249996973202,0.0374999991618097,0.106250001117587
29600000,0.0531249993946403,0.0249999994412065,0.0999999977648258
29616000,0.053124999103602,0.0187499995809048,0.0749999983236194
29632000,0.0374999985797331,0.0124999997206032,0.0749999983236194
29648000,0.043749998731073,0.0187499995809048,0.0624999962747097
29664000,0.0546874987776391,0.0187499995809048,0.0999999977648258
29680000,0.057812497834675,0.0374999991618097,0.0937499944120646
29696000,0.045312499278225,0.0249999994412065,0.068749999627471
29712000,0.0593749969266355,0.0124999997206032,0.124999992549419
29728000,0.0578124989988282,0.0312499981373548,0.118749998509884
29744000,0.045312499278225,0.0124999997206032,0.0812499970197678
29760000,0.071874997811392,0.0499999988824129,0.112499995157123
29776000,0.0531249979394488,0.0187499995809048,0.124999992549419
29792000,0.0656249970779754,0.0187499995809048,0.124999992549419
29808000,0.0765624974155799,0.0374999991618097,0.131249995902181
29824000,0.0749999971594662,0.0499999988824129,0.131249995902181
29840000,0.0781249976716936,0.0249999994412065,0.181249994784594
29856000,0.0609374977648258,0.0562499975785613,0.0749999983236194
29872000,0.0453124989871867,0.0187499995809048,0.0812499970197678
29888000,0.0515624991385266,0.0374999991618097,0.068749999627471
29904000,0.0609374983469024,0.0374999991618097,0.0999999977648258
29920000,0.0593749969266355,0.0249999994412065,0.124999992549419
29936000,0.0656249985331669,0.0374999991618097,0.112499995157123
29952000,0.0656249979510903,0.0437500001862645,0.124999992549419
29968000,0.0656249967869371,0.0249999994412065,0.143749993294477
29984000,0.0624999974388629,0.0312499981373548,0.112499995157123
30000000,0.0624999986030161,0.0124999997206032,0.149999996647239
30016000,0.0546874979045242,0.0249999994412065,0.0937499944120646
30032000,0.0640624971129,0.0312499981373548,0.0937499944120646
30048000,0.060937498928979,0.0374999991618097,0.118749998509884
30064000,0.0593749980907887,0.0312499981373548,0.131249995902181
30080000,0.0437499978579581,0.0249999994412065,0.0624999962747097
30096000,0.0484374980442226,0.0374999991618097,0.0624999962747097
30112000,0.0546874984866008,0.0249999994412065,0.112499995157123
30128000,0.0609374983469024,0.0312499981373548,0.118749998509884
30144000,0.057812497834675,0.0374999991618097,0.0937499944120646
30160000,0.0781249988358468,0.0437500001862645,0.149999996647239
30176000,0.0359374980325811,0.0187499995809048,0.0624999962747097
30192000,0.0499999991734512,0.0187499995809048,0.118749998509884
30208000,0.0765624968335032,0.0312499981373548,0.162499994039536
30224000,0.0749999959953129,0.0562499975785613,0.124999992549419
30240000,0.060937498928979,0.0437500001862645,0.0999999977648258
30256000,0.059374998381827,0.00624999986030161,0.149999996647239
30272000,0.0578124984167516,0.0312499981373548,0.087500000372529
30288000,0.0562499981606379,0.0312499981373548,0.0999999977648258
30304000,0.0749999994877726,0.0437500001862645,0.15625
30320000,0.0718749989755452,0.0437500001862645,0.118749998509884
30336000,0.0624999997671694,0.0312499981373548,0.106250001117587
30352000,0.0593749980907887,0.0437500001862645,0.0937499944120646
30368000,0.0562499981606379,0.0124999997206032,0.0937499944120646
30384000,0.0687499972991645,0.0437500001862645,0.0937499944120646
30400000,0.0656249991152436,0.0437500001862645,0.087500000372529
30416000,0.0593749980907887,0.0249999994412065,0.124999992549419
30432000,0.0562499987427145,0.0312499981373548,0.087500000372529
30448000,0.0671874987892807,0.0249999994412065,0.137499999254942
30464000,0.0656249967869371,0.0312499981373548,0.112499995157123
30480000,0.0484374980442226,0.0249999994412065,0.0937499944120646
30496000,0.0499999977182597,0.0249999994412065,0.0812499970197678
30512000,0.0546874990686774,0.0312499981373548,0.0749999983236194
30528000,0.0562499996158294,0.0187499995809048,0.106250001117587
30544000,0.0562499984516762,0.0187499995809048,0.112499995157123
30560000,0.0656249991152436,0.0312499981373548,0.106250001117587
30576000,0.0718749989755452,0.0437500001862645,0.118749998509884
30592000,0.0515624979743734,0.0312499981373548,0.0749999983236194
30608000,0.0812499964376912,0.0374999991618097,0.112499995157123
30624000,0.0546875002328306,0.0249999994412065,0.106250001117587
30640000,0.0656249973690137,0.0374999991618097,0.112499995157123
30656000,0.0546874990686774,0.0312499981373548,0.087500000372529
30672000,0.0421874996391125,0.0124999997206032,0.087500000372529
30688000,0.0406249988009222,0.00624999986030161,0.068749999627471
30704000,0.0515624979743734,0.0124999997206032,0.0812499970197678
30720000,0.0671874976251274,0.0312499981373548,0.0937499944120646
30736000,0.0640624988591298,0.0374999991618097,0.0999999977648258
30752000,0.0624999997671694,0.0312499981373548,0.106250001117587
30768000,0.0578124998719431,0.00624999986030161,0.087500000372529
30784000,0.0562499981606379,0.0249999994412065,0.112499995157123
30800000,0.057812497834675,0.0124999997206032,0.112499995157123
30816000,0.0640624976949766,0.0374999991618097,0.0937499944120646
30832000,0.0640624982770532,0.0437500001862645,0.0999999977648258
30848000,0.0593749998370186,0.0374999991618097,0.106250001117587
30864000,0.0531249982304871,0.0249999994412065,0.0937499944120646
30880000,0.0749999965773895,0.0374999991618097,0.124999992549419
30896000,0.0499999988824129,0.0249999994412065,0.0999999977648258
30912000,0.0578124995809048,0.0249999994412065,0.106250001117587
30928000,0.0593749980907887,0.0312499981373548,0.0999999977648258
30944000,0.0421874987659976,0.0312499981373548,0.0499999988824129
30960000,0.0468749989522621,0.0312499981373548,0.087500000372529
30976000,0.0515624982654117,0.0187499995809048,0.0999999977648258
30992000,0.0578124972525984,0.0249999994412065,0.112499995157123
31008000,0.060937498928979,0.0312499981373548,0.118749998509884
31024000,0.0640624982770532,0.0312499981373548,0.118749998509884
31040000,0.0421874990570359,0.0187499995809048,0.068749999627471
31056000,0.0421874984749593,0.0187499995809048,0.0812499970197678
31072000,0.0484374986262992,0.0249999994412065,0.0749999983236194
31088000,0.0468749989522621,0.0312499981373548,0.0749999983236194
31104000,0.0828124984400347,0.0374999991618097,0.15625
31120000,0.0468749986612238,0.0187499995809048,0.0812499970197678
31136000,0.0578124989988282,0.0249999994412065,0.137499999254942
31152000,0.0578124984167516,0.0249999994412065,0.0999999977648258
31168000,0.0609374977648258,0.0374999991618097,0.124999992549419
31184000,0.0484374980442226,0.0249999994412065,0.0937499944120646
31200000,0.0640624988591298,0.0374999991618097,0.106250001117587
31216000,0.0765624968335032,0.0437500001862645,0.124999992549419
31232000,0.0624999974388629,0.0312499981373548,0.131249995902181
31248000,0.0578124984167516,0.0249999994412065,0.131249995902181
31264000,0.045312499278225,0.0187499995809048,0.0999999977648258
31280000,0.0562499999068677,0.0249999994412065,0.106250001117587
31296000,0.05156249855645,0.0249999994412065,0.0937499944120646
31312000,0.0687499978812411,0.0374999991618097,0.131249995902181
31328000,0.071874997811392,0.0312499981373548,0.131249995902181
31344000,0.0531249979394488,0.0187499995809048,0.0937499944120646
31360000,0.0656249967869371,0.0374999991618097,0.124999992549419
31376000,0.045312499278225,0.0249999994412065,0.0749999983236194
31392000,0.0624999991850928,0.0249999994412065,0.137499999254942
31408000,0.0546875002328306,0.0249999994412065,0.106250001117587
31424000,0.0578124969615601,0.0187499995809048,0.124999992549419
31440000,0.0656249991152436,0.0249999994412065,0.118749998509884
31456000,0.0531249993946403,0.0249999994412065,0.087500000372529
31472000,0.0609374995110557,0.0312499981373548,0.106250001117587
31488000,0.0499999994644895,0.0312499981373548,0.087500000372529
31504000,0.0578124984167516,0.0249999994412065,0.0999999977648258
31520000,0.057812497834675,0.0124999997206032,0.143749993294477
31536000,0.0687499984633178,0.0499999988824129,0.0999999977648258
31552000,0.0531249982304871,0.0249999994412065,0.112499995157123
31568000,0.060937498928979,0.0312499981373548,0.118749998509884
31584000,0.071874997811392,0.0499999988824129,0.118749998509884
31600000,0.0703124966821633,0.0187499995809048,0.124999992549419
31616000,0.0624999986030161,0.0312499981373548,0.118749998509884
31632000,0.0546874981955625,0.0187499995809048,0.112499995157123
31648000,0.0390624991268851,0.0187499995809048,0.068749999627471
31664000,0.0890624988824129,0.0437500001862645,0.21874999627471
31680000,0.0687499978812411,0.0374999991618097,0.143749993294477
31696000,0.054687499650754,0.0312499981373548,0.106250001117587
31712000,0.0703124958090484,0.0312499981373548,0.124999992549419
31728000,0.0531249973573722,0.0187499995809048,0.124999992549419
31744000,0.0687499984633178,0.0437500001862645,0.131249995902181
31760000,0.081249998183921,0.0249999994412065,0.149999996647239
31776000,0.0578124995809048,0.0374999991618097,0.106250001117587
31792000,0.0640624979860149,0.0187499995809048,0.112499995157123
31808000,0.0562499964144081,0.0124999997206032,0.168749988079071
31824000,0.0656249985331669,0.0374999991618097,0.0999999977648258
31840000,0.0656249979510903,0.0249999994412065,0.131249995902181
31856000,0.0671874976251274,0.0374999991618097,0.131249995902181
31872000,0.0656249979510903,0.0249999994412065,0.131249995902181
31888000,0.0562499993247911,0.0374999991618097,0.0999999977648258
31904000,0.0531249973573722,0.0187499995809048,0.124999992549419
31920000,0.071874997811392,0.0249999994412065,0.131249995902181
31936000,0.071874997811392,0.0437500001862645,0.112499995157123
31952000,0.0499999977182597,0.0249999994412065,0.112499995157123
31968000,0.0624999986030161,0.0437500001862645,0.0999999977648258
31984000,0.0624999988940544,0.00624999986030161,0.15625
32000000,0.0578124995809048,0.0249999994412065,0.106250001117587
32016000,0.0609374968917109,0.0187499995809048,0.124999992549419
32032000,0.0593749992549419,0.0312499981373548,0.106250001117587
32048000,0.0687499972991645,0.0249999994412065,0.124999992549419
32064000,0.0593749992549419,0.0437500001862645,0.0812499970197678
32080000,0.0546874979045242,0.0124999997206032,0.112499995157123
32096000,0.065624997660052,0.0187499995809048,0.112499995157123
32112000,0.0687499972991645,0.0437500001862645,0.124999992549419
32128000,0.0484374992083758,0.0312499981373548,0.068749999627471
32144000,0.0562499981606379,0.0374999991618097,0.0749999983236194
32160000,0.0640624988591298,0.0374999991618097,0.118749998509884
32176000,0.0624999974388629,0.0312499981373548,0.124999992549419
32192000,0.0640624982770532,0.0249999994412065,0.131249995902181
32208000,0.0624999968567863,0.0124999997206032,0.124999992549419
32224000,0.071874997811392,0.0249999994412065,0.181249994784594
32240000,0.0749999994877726,0.0437500001862645,0.137499999254942
32256000,0.0531249988125637,0.0124999997206032,0.0999999977648258
32272000,0.0718749989755452,0.0437500001862645,0.118749998509884
32288000,0.0562499987427145,0.0124999997206032,0.131249995902181
32304000,0.0671874976251274,0.0499999988824129,0.0812499970197678
32320000,0.0640624997322448,0.0124999997206032,0.175000000745058
32336000,0.0531249993946403,0.0187499995809048,0.137499999254942
32352000,0.0593749980907887,0.0249999994412065,0.124999992549419
32368000,0.0687499990453944,0.0312499981373548,0.15625
32384000,0.0671874976251274,0.0437500001862645,0.0937499944120646
32400000,0.0671874993713573,0.0374999991618097,0.106250001117587
32416000,0.0609374974737875,0.0187499995809048,0.124999992549419
32432000,0.0531249988125637,0.0374999991618097,0.0749999983236194
32448000,0.0578124995809048,0.0437500001862645,0.068749999627471
32464000,0.0328124986845069,0.0124999997206032,0.0624999962747097
32480000,0.0656249985331669,0.0249999994412065,0.149999996647239
32496000,0.0671874976251274,0.0437500001862645,0.124999992549419
32512000,0.0499999983003363,0.0249999994412065,0.112499995157123
32528000,0.0531249993946403,0.0374999991618097,0.087500000372529
32544000,0.0703124993015081,0.0437500001862645,0.118749998509884
32560000,0.0656249991152436,0.0437500001862645,0.087500000372529
32576000,0.0640624988591298,0.0312499981373548,0.15625
32592000,0.057812497834675,0.0312499981373548,0.112499995157123
32608000,0.0640624974039383,0.0187499995809048,0.124999992549419
32624000,0.0515624997206032,0.0124999997206032,0.087500000372529
32640000,0.0624999974388629,0.0249999994412065,0.124999992549419
32656000,0.0734374974854291,0.0437500001862645,0.0999999977648258
32672000,0.0531249982304871,0.0249999994412065,0.112499995157123
32688000,0.0562499984516762,0.00624999986030161,0.149999996647239
32704000,0.0593749986728653,0.0312499981373548,0.118749998509884
32720000,0.0468749989522621,0.0249999994412065,0.068749999627471
32736000,0.0671874999534339,0.0249999994412065,0.106250001117587
32752000,0.0718749989755452,0.0437500001862645,0.137499999254942
32768000,0.049999998009298,0.0187499995809048,0.112499995157123
32784000,0.0515624991385266,0.0249999994412065,0.0999999977648258
32800000,0.0609374983469024,0.0312499981373548,0.118749998509884
32816000,0.0609374983469024,0.0312499981373548,0.118749998509884
32832000,0.0656249973690137,0.0374999991618097,0.112499995157123
32848000,0.0749999977415428,0.0312499981373548,0.181249994784594
32864000,0.0562499993247911,0.0312499981373548,0.106250001117587
32880000,0.0421874990570359,0.00624999986030161,0.0812499970197678
32896000,0.0624999991850928,0.0374999991618097,0.106250001117587
32912000,0.0562499984516762,0.0187499995809048,0.131249995902181
32928000,0.0515624976833351,0.00624999986030161,0.143749993294477
32944000,0.0640624976949766,0.0374999991618097,0.124999992549419
32960000,0.0734374986495823,0.0437500001862645,0.137499999254942
32976000,0.0718749972293153,0.0249999994412065,0.162499994039536
32992000,0.0593749980907887,0.0374999991618097,0.0937499944120646
33008000,0.0609374974737875,0.0187499995809048,0.124999992549419
33024000,0.05156249855645,0.0249999994412065,0.0749999983236194
33040000,0.0640624994412065,0.0249999994412065,0.137499999254942
33056000,0.071874997811392,0.0312499981373548,0.149999996647239
33072000,0.0796874967636541,0.0374999991618097,0.162499994039536
33088000,0.0718749981024303,0.0187499995809048,0.181249994784594
33104000,0.0562499969964847,0.0312499981373548,0.124999992549419
33120000,0.0796874979278073,0.0312499981373548,0.199999995529652
33136000,0.0437499984400347,0.0124999997206032,0.0937499944120646
33152000,0.0484374986262992,0.0249999994412065,0.0999999977648258
33168000,0.0640624982770532,0.0124999997206032,0.162499994039536
33184000,0.0734374986495823,0.0249999994412065,0.149999996647239
33200000,0.0609374983469024,0.0374999991618097,0.0999999977648258
33216000,0.0593749986728653,0.0312499981373548,0.118749998509884
33232000,0.074999998905696,0.0374999991618097,0.15625
33248000,0.0624999983119778,0.0187499995809048,0.131249995902181
33264000,0.053124999103602,0.0187499995809048,0.106250001117587
33280000,0.0562499993247911,0.0249999994412065,0.106250001117587
33296000,0.0656249967869371,0.0312499981373548,0.112499995157123
33312000,0.0484374983352609,0.00624999986030161,0.0999999977648258
33328000,0.0546874973224476,0.0249999994412065,0.124999992549419
33344000,0.0812499958556145,0.0312499981373548,0.187499988824129
33360000,0.0499999994644895,0.0312499981373548,0.087500000372529
33376000,0.0812499964376912,0.0374999991618097,0.143749993294477
33392000,0.0749999977415428,0.0374999991618097,0.131249995902181
33408000,0.0640624994412065,0.0249999994412065,0.15625
33424000,0.0484374986262992,0.0312499981373548,0.0812499970197678
33440000,0.0562499987427145,0.0249999994412065,0.0749999983236194
33456000,0.0656249973690137,0.0374999991618097,0.124999992549419
33472000,0.0671874976251274,0.0437500001862645,0.0937499944120646
33488000,0.0390625,0.00624999986030161,0.106250001117587
33504000,0.054687499650754,0.0124999997206032,0.118749998509884
33520000,0.0593749998370186,0.0374999991618097,0.106250001117587
33536000,0.0609374974737875,0.0187499995809048,0.124999992549419
33552000,0.0593749980907887,0.0374999991618097,0.112499995157123
33568000,0.0593749989639036,0.0187499995809048,0.131249995902181
33584000,0.0703124969732016,0.0312499981373548,0.143749993294477
33600000,0.0609374977648258,0.0249999994412065,0.124999992549419
33616000,0.0734374971943907,0.0187499995809048,0.149999996647239
33632000,0.0687499978812411,0.0312499981373548,0.131249995902181
33648000,0.0640624971129,0.0312499981373548,0.0812499970197678
33664000,0.0593749977997504,0.0187499995809048,0.124999992549419
33680000,0.0656249979510903,0.0312499981373548,0.131249995902181
33696000,0.0671874976251274,0.0312499981373548,0.118749998509884
33712000,0.0515624976833351,0.0187499995809048,0.124999992549419
33728000,0.0624999986030161,0.0437500001862645,0.0937499944120646
33744000,0.060937498928979,0.0312499981373548,0.106250001117587
33760000,0.0593749975087121,0.0249999994412065,0.124999992549419
33776000,0.0749999983236194,0.0249999994412065,0.149999996647239
33792000,0.0609374992200173,0.0187499995809048,0.137499999254942
33808000,0.0546874984866008,0.0312499981373548,0.087500000372529
33824000,0.0703124987194315,0.0312499981373548,0.15625
33840000,0.0624999991850928,0.0374999991618097,0.106250001117587
33856000,0.0718749966472387,0.0249999994412065,0.168749988079071
33872000,0.067187498207204,0.0374999991618097,0.131249995902181
33888000,0.0734374969033524,0.0374999991618097,0.168749988079071
33904000,0.060937498928979,0.0249999994412065,0.149999996647239
33920000,0.0624999980209395,0.0124999997206032,0.131249995902181
33936000,0.0718749972293153,0.0374999991618097,0.143749993294477
33952000,0.0671874987892807,0.0312499981373548,0.137499999254942
33968000,0.0593749995459802,0.0187499995809048,0.15625
33984000,0.0859374983701855,0.0562499975785613,0.137499999254942
34000000,0.0593749989639036,0.0187499995809048,0.106250001117587
34016000,0.0578124981257133,0.0187499995809048,0.143749993294477
34032000,0.0578124987077899,0.0187499995809048,0.149999996647239
34048000,0.0515624997206032,0.0374999991618097,0.087500000372529
34064000,0.060937498928979,0.0249999994412065,0.137499999254942
34080000,0.0656249979510903,0.0499999988824129,0.0999999977648258
34096000,0.0828124978579581,0.0437500001862645,0.131249995902181
34112000,0.0640624982770532,0.0374999991618097,0.118749998509884
34128000,0.0687499972991645,0.0249999994412065,0.124999992549419
34144000,0.0624999991850928,0.0312499981373548,0.106250001117587
34160000,0.0687499981722795,0.0187499995809048,0.149999996647239
34176000,0.0765624997438863,0.0374999991618097,0.175000000745058
34192000,0.0734374969033524,0.0249999994412065,0.187499988824129
34208000,0.078125,0.0312499981373548,0.193750001490116
34224000,0.081249998183921,0.0312499981373548,0.175000000745058
34240000,0.0749999983236194,0.0312499981373548,0.149999996647239
34256000,0.0749999971594662,0.0312499981373548,0.162499994039536
34272000,0.0718749966472387,0.0312499981373548,0.162499994039536
34288000,0.0656249985331669,0.0374999991618097,0.0999999977648258
34304000,0.081249998183921,0.0312499981373548,0.15625
34320000,0.0624999991850928,0.0374999991618097,0.137499999254942
34336000,0.0812499984749593,0.0187499995809048,0.199999995529652
34352000,0.0562499984516762,0.0187499995809048,0.112499995157123
34368000,0.084374999278225,0.0124999997206032,0.193750001490116
34384000,0.0578124995809048,0.0124999997206032,0.137499999254942
34400000,0.0640624979860149,0.0187499995809048,0.162499994039536
34416000,0.0624999977299012,0.0187499995809048,0.124999992549419
34432000,0.0687499972991645,0.0249999994412065,0.112499995157123
34448000,0.0453124975319952,0.0249999994412065,0.0937499944120646
34464000,0.0671874987892807,0.0437500001862645,0.118749998509884
34480000,0.0562499996158294,0.0187499995809048,0.118749998509884
34496000,0.0718749966472387,0.0437500001862645,0.124999992549419
34512000,0.060937498928979,0.0124999997206032,0.149999996647239
34528000,0.0593749980907887,0.0312499981373548,0.0999999977648258
34544000,0.0796874973457307,0.0312499981373548,0.181249994784594
34560000,0.0687499978812411,0.0374999991618097,0.143749993294477
34576000,0.0546874987776391,0.0187499995809048,0.137499999254942
34592000,0.0734374969033524,0.0312499981373548,0.143749993294477
34608000,0.0593749977997504,0.0187499995809048,0.112499995157123
34624000,0.0499999994644895,0.0124999997206032,0.106250001117587
34640000,0.0624999983119778,0.0187499995809048,0.143749993294477
34656000,0.0562499978695996,0.0187499995809048,0.112499995157123
34672000,0.0640624988591298,0.0374999991618097,0.118749998509884
34688000,0.0609374977648258,0.0374999991618097,0.124999992549419
34704000,0.060937498928979,0.0249999994412065,0.118749998509884
34720000,0.0609374983469024,0.0249999994412065,0.118749998509884
34736000,0.0656249979510903,0.0249999994412065,0.143749993294477
34752000,0.0640624971129,0.0249999994412065,0.112499995157123
34768000,0.0718749995576218,0.0312499981373548,0.175000000745058
34784000,0.0671874976251274,0.0249999994412065,0.143749993294477
34800000,0.0640624971129,0.0249999994412065,0.143749993294477
34816000,0.0765624997438863,0.0249999994412065,0.193750001490116
34832000,0.0593749969266355,0.0249999994412065,0.124999992549419
34848000,0.0734375001047738,0.0187499995809048,0.193750001490116
34864000,0.0796874982188456,0.0187499995809048,0.124999992549419
34880000,0.0859374983701855,0.0499999988824129,0.175000000745058
34896000,0.0656249979510903,0.0374999991618097,0.143749993294477
34912000,0.0718749989755452,0.0312499981373548,0.15625
34928000,0.071874997811392,0.0249999994412065,0.149999996647239
34944000,0.0718749989755452,0.0374999991618097,0.15625
34960000,0.0515624991385266,0.0249999994412065,0.118749998509884
34976000,0.0531249993946403,0.0249999994412065,0.106250001117587
34992000,0.0796874970546924,0.0187499995809048,0.162499994039536
35008000,0.0640624971129,0.0312499981373548,0.143749993294477
35024000,0.073437498358544,0.0187499995809048,0.181249994784594
35040000,0.0687499964260496,0.0187499995809048,0.168749988079071
35056000,0.0890625000465661,0.0374999991618097,0.212500002235174
35072000,0.0843749969499186,0.0374999991618097,0.206249989569187
35088000,0.0874999992083758,0.0562499975785613,0.15625
35104000,0.0843749998603016,0.0437500001862645,0.175000000745058
35120000,0.0515624982654117,0.00624999986030161,0.131249995902181
35136000,0.0609374977648258,0.0312499981373548,0.0999999977648258
35152000,0.0687499972991645,0.0562499975785613,0.0999999977648258
35168000,0.0843749969499186,0.0374999991618097,0.206249989569187
35184000,0.0703124993015081,0.0249999994412065,0.15625
35200000,0.0484374983352609,0.0187499995809048,0.0937499944120646
35216000,0.0640624988591298,0.0124999997206032,0.137499999254942
35232000,0.084374996367842,0.0437500001862645,0.124999992549419
35248000,0.0656249962048605,0.0249999994412065,0.168749988079071
35264000,0.0796874996740371,0.0437500001862645,0.175000000745058
35280000,0.0781249988358468,0.0249999994412065,0.15625
35296000,0.0671874984982424,0.0187499995809048,0.118749998509884
35312000,0.0828124955296516,0.0437500001862645,0.168749988079071
35328000,0.0484374994994141,0.00624999986030161,0.137499999254942
35344000,0.0593749986728653,0.0374999991618097,0.0999999977648258
35360000,0.0703124975552782,0.0249999994412065,0.162499994039536
35376000,0.0703124998835847,0.0124999997206032,0.175000000745058
35392000,0.0468749980791472,0.00624999986030161,0.112499995157123
35408000,0.0703124969732016,0.0249999994412065,0.143749993294477
35424000,0.0546874979045242,0.0249999994412065,0.131249995902181
35440000,0.09062499855645,0.0499999988824129,0.193750001490116
35456000,0.0718749963562004,0.0187499995809048,0.187499988824129
35472000,0.049999998009298,0.0124999997206032,0.143749993294477
35488000,0.0796874961815774,0.0437500001862645,0.168749988079071
35504000,0.0562499999068677,0.0124999997206032,0.106250001117587
35520000,0.09062499855645,0.0562499975785613,0.175000000745058
35536000,0.0984374969266355,0.0499999988824129,0.224999990314245
35552000,0.084374999278225,0.0374999991618097,0.193750001490116
35568000,0.0984374957624823,0.0437500001862645,0.206249989569187
35584000,0.0749999994877726,0.0437500001862645,0.106250001117587
35600000,0.0734374980675057,0.0374999991618097,0.162499994039536
35616000,0.0828124978579581,0.0312499981373548,0.199999995529652
35632000,0.081249998183921,0.0249999994412065,0.199999995529652
35648000,0.0671874973340891,0.0187499995809048,0.143749993294477
35664000,0.074999998905696,0.0374999991618097,0.15625
35680000,0.0484374986262992,0.0249999994412065,0.0999999977648258
35696000,0.09062499855645,0.0312499981373548,0.212500002235174
35712000,0.0734374966123141,0.0187499995809048,0.187499988824129
35728000,0.0781249988358468,0.0437500001862645,0.15625
35744000,0.0906249973922968,0.0312499981373548,0.21874999627471
35760000,0.0546874981955625,0.0187499995809048,0.131249995902181
35776000,0.0765624991618097,0.0249999994412065,0.175000000745058
35792000,0.0624999991850928,0.0374999991618097,0.118749998509884
35808000,0.0656249985331669,0.0249999994412065,0.137499999254942
35824000,0.0874999962979928,0.0374999991618097,0.206249989569187
35840000,0.0812499996391125,0.0187499995809048,0.212500002235174
35856000,0.0562499975785613,0.0249999994412065,0.124999992549419
35872000,0.0765624988707714,0.0187499995809048,0.15625
35888000,0.0687499967170879,0.0312499981373548,0.143749993294477
35904000,0.0593749995459802,0.0187499995809048,0.137499999254942
35920000,0.0562499981606379,0.0124999997206032,0.124999992549419
35936000,0.0906249979743734,0.0374999991618097,0.21874999627471
35952000,0.0796874985098839,0.0312499981373548,0.175000000745058
35968000,0.0687499981722795,0.0187499995809048,0.149999996647239
35984000,0.0703124981373549,0.0312499981373548,0.118749998509884
36000000,0.0828124975669198,0.0187499995809048,0.199999995529652
36016000,0.0687499978812411,0.0374999991618097,0.124999992549419
36032000,0.084374999278225,0.0374999991618097,0.193750001490116
36048000,0.0874999968800694,0.0437500001862645,0.187499988824129
36064000,0.0921874970663339,0.0437500001862645,0.181249994784594
36080000,0.0718749966472387,0.0374999991618097,0.168749988079071
36096000,0.0812499976018444,0.0374999991618097,0.181249994784594
36112000,0.0765624991618097,0.0312499981373548,0.175000000745058
36128000,0.081249998183921,0.0437500001862645,0.181249994784594
36144000,0.0874999980442226,0.0249999994412065,0.21874999627471
36160000,0.0828124990221113,0.0312499981373548,0.175000000745058
36176000,0.0906249962281436,0.0437500001862645,0.187499988824129
36192000,0.0906249962281436,0.0437500001862645,0.206249989569187
36208000,0.0703124981373549,0.0374999991618097,0.162499994039536
36224000,0.0734374986495823,0.0249999994412065,0.175000000745058
36240000,0.0843749975319952,0.0312499981373548,0.199999995529652
36256000,0.0953124964144081,0.0499999988824129,0.206249989569187
36272000,0.0796875002561137,0.0249999994412065,0.212500002235174
36288000,0.084374996367842,0.0374999991618097,0.206249989569187
36304000,0.0749999997788109,0.0187499995809048,0.175000000745058
36320000,0.0765624997438863,0.0312499981373548,0.193750001490116
36336000,0.071874997811392,0.0249999994412065,0.143749993294477
36352000,0.0703124978463165,0.0187499995809048,0.162499994039536
36368000,0.0624999980209395,0.0312499981373548,0.149999996647239
36384000,0.0796874973457307,0.0312499981373548,0.162499994039536
36400000,0.0734374986495823,0.0312499981373548,0.15625
36416000,0.0828124984400347,0.0374999991618097,0.149999996647239
36432000,0.0859374966239557,0.0374999991618097,0.206249989569187
36448000,0.0937499955762178,0.0499999988824129,0.206249989569187
36464000,0.103124999441206,0.0312499981373548,0.231250002980232
36480000,0.0734374963212758,0.0249999994412065,0.168749988079071
36496000,0.0984374957624823,0.0437500001862645,0.224999990314245
36512000,0.0937499984866008,0.0374999991618097,0.21874999627471
36528000,0.0828124984400347,0.0249999994412065,0.21874999627471
36544000,0.0812500002211891,0.0187499995809048,0.231250002980232
36560000,0.078124996216502,0.0187499995809048,0.168749988079071
36576000,0.067187498207204,0.0374999991618097,0.131249995902181
36592000,0.0828124990221113,0.0312499981373548,0.193750001490116
36608000,0.0874999992083758,0.0437500001862645,0.175000000745058
36624000,0.0937499984866008,0.0374999991618097,0.21874999627471
36640000,0.0874999957159162,0.0312499981373548,0.187499988824129
36656000,0.0781249982537702,0.0249999994412065,0.181249994784594
36672000,0.0749999971594662,0.0312499981373548,0.162499994039536
36688000,0.0687499972991645,0.0312499981373548,0.162499994039536
36704000,0.0828124978579581,0.0312499981373548,0.21874999627471
36720000,0.078125,0.0249999994412065,0.193750001490116
36736000,0.0843749969499186,0.0374999991618097,0.168749988079071
36752000,0.0984374998370186,0.0374999991618097,0.212500002235174
36768000,0.0593749963445589,0.0124999997206032,0.168749988079071
36784000,0.0749999971594662,0.0312499981373548,0.162499994039536
36800000,0.0703124995925464,0.0124999997206032,0.193750001490116
36816000,0.0812499993480742,0.0312499981373548,0.175000000745058
36832000,0.0734374966123141,0.0187499995809048,0.168749988079071
36848000,0.0781249965075403,0.0312499981373548,0.162499994039536
36864000,0.084374999278225,0.0374999991618097,0.193750001490116
36880000,0.0828124972758815,0.0374999991618097,0.162499994039536
36896000,0.0796874973457307,0.0249999994412065,0.199999995529652
36912000,0.0718749960651621,0.0124999997206032,0.187499988824129
36928000,0.0531249985215254,0.0187499995809048,0.131249995902181
36944000,0.084374996367842,0.0312499981373548,0.187499988824129
36960000,0.0765625000349246,0.0187499995809048,0.193750001490116
36976000,0.0718749983934686,0.0312499981373548,0.15625
36992000,0.0703124981373549,0.0312499981373548,0.149999996647239
37008000,0.0749999977415428,0.0374999991618097,0.162499994039536
37024000,0.0703124981373549,0.0312499981373548,0.162499994039536
37040000,0.0812499958556145,0.0437500001862645,0.168749988079071
37056000,0.09062499855645,0.0437500001862645,0.193750001490116
37072000,0.0828124984400347,0.0374999991618097,0.162499994039536
37088000,0.0796874973457307,0.0562499975785613,0.149999996647239
37104000,0.0781249976716936,0.0312499981373548,0.162499994039536
37120000,0.0765624974155799,0.0312499981373548,0.162499994039536
37136000,0.0734374986495823,0.0249999994412065,0.181249994784594
37152000,0.0937499955762178,0.0312499981373548,0.206249989569187
37168000,0.0843749986961484,0.0499999988824129,0.175000000745058
37184000,0.0749999991967343,0.0187499995809048,0.175000000745058
37200000,0.0812499958556145,0.0249999994412065,0.187499988824129
37216000,0.0749999983236194,0.0374999991618097,0.181249994784594
37232000,0.0718749963562004,0.0187499995809048,0.143749993294477
37248000,0.0734374992316589,0.0312499981373548,0.175000000745058
37264000,0.084374996367842,0.0312499981373548,0.206249989569187
37280000,0.106249995296821,0.0249999994412065,0.224999990314245
37296000,0.0906249973922968,0.0499999988824129,0.199999995529652
37312000,0.0859374983701855,0.0312499981373548,0.237499997019768
37328000,0.0703125004656613,0.00624999986030161,0.212500002235174
37344000,0.0921874993946403,0.0437500001862645,0.212500002235174
37360000,0.0671874976251274,0.0312499981373548,0.162499994039536
37376000,0.0656249964958988,0.0187499995809048,0.168749988079071
37392000,0.0796874973457307,0.0249999994412065,0.181249994784594
37408000,0.0671874993713573,0.0374999991618097,0.106250001117587
37424000,0.0781249985448085,0.0187499995809048,0.21874999627471
37440000,0.087500000372529,0.0249999994412065,0.212500002235174
37456000,0.107812494970858,0.0624999962747097,0.224999990314245
37472000,0.0796874961815774,0.0249999994412065,0.187499988824129
37488000,0.0781249988358468,0.0312499981373548,0.175000000745058
37504000,0.073437498358544,0.0187499995809048,0.181249994784594
37520000,0.0828124990221113,0.0437500001862645,0.175000000745058
37536000,0.0781249976716936,0.0124999997206032,0.199999995529652
37552000,0.071874997811392,0.0312499981373548,0.162499994039536
37568000,0.0937499984866008,0.0312499981373548,0.256249997764826
37584000,0.0953124981606379,0.0312499981373548,0.256249997764826
37600000,0.0828124990221113,0.0312499981373548,0.193750001490116
37616000,0.0859374960418791,0.0249999994412065,0.206249989569187
37632000,0.0781249973806553,0.0187499995809048,0.181249994784594
37648000,0.0781249965075403,0.0437500001862645,0.168749988079071
37664000,0.0812499993480742,0.0249999994412065,0.193750001490116
37680000,0.0890624965541065,0.0437500001862645,0.206249989569187
37696000,0.0874999957159162,0.0312499981373548,0.187499988824129
37712000,0.0843749998603016,0.0249999994412065,0.212500002235174
37728000,0.0921874993946403,0.0499999988824129,0.175000000745058
37744000,0.0859374966239557,0.0374999991618097,0.206249989569187
37760000,0.0859374954598025,0.0374999991618097,0.187499988824129
37776000,0.0890624965541065,0.0249999994412065,0.206249989569187
37792000,0.0859374972060323,0.0249999994412065,0.206249989569187
37808000,0.0749999994877726,0.0249999994412065,0.212500002235174
37824000,0.0859374995343387,0.0499999988824129,0.15625
37840000,0.103124995948747,0,0.262499991804361
37856000,0.0999999977648258,0.0499999988824129,0.175000000745058
37872000,0.0906249973922968,0.0499999988824129,0.199999995529652
37888000,0.0843749981140718,0.0374999991618097,0.199999995529652
37904000,0.0874999957159162,0.0499999988824129,0.187499988824129
37920000,0.0749999965773895,0.0374999991618097,0.168749988079071
37936000,0.0859374966239557,0.0312499981373548,0.224999990314245
37952000,0.101562499767169,0.0312499981373548,0.231250002980232
37968000,0.0703124961000867,0.0187499995809048,0.168749988079071
37984000,0.0578124992898665,0.0187499995809048,0.118749998509884
38000000,0.0859374977881089,0.0312499981373548,0.21874999627471
38016000,0.07656249566935,0.0249999994412065,0.187499988824129
38032000,0.0703124995925464,0.00624999986030161,0.175000000745058
38048000,0.0765624991618097,0.0312499981373548,0.193750001490116
38064000,0.0921874993946403,0.0499999988824129,0.193750001490116
38080000,0.0859375001164153,0.0374999991618097,0.193750001490116
38096000,0.0781249988358468,0.0312499981373548,0.175000000745058
38112000,0.0812499999301508,0.0249999994412065,0.231250002980232
38128000,0.106249995296821,0.0437500001862645,0.224999990314245
38144000,0.107812497299165,0.0499999988824129,0.237499997019768
38160000,0.087499997462146,0.0124999997206032,0.224999990314245
38176000,0.0937499949941412,0.0124999997206032,0.268749985843897
38192000,0.0906249979743734,0.0374999991618097,0.21874999627471
38208000,0.0874999980442226,0.0249999994412065,0.199999995529652
38224000,0.0937499984866008,0.0374999991618097,0.237499997019768
38240000,0.0999999966006726,0.0312499981373548,0.199999995529652
38256000,0.074999998905696,0.0249999994412065,0.175000000745058
38272000,0.0984374980907887,0.0312499981373548,0.256249997764826
38288000,0.0781249953433871,0.0312499981373548,0.168749988079071
38304000,0.0781249959254637,0.0249999994412065,0.187499988824129
38320000,0.0890624988824129,0.0249999994412065,0.21874999627471
38336000,0.106249997625127,0.0562499975785613,0.237499997019768
38352000,0.0796874973457307,0.0312499981373548,0.181249994784594
38368000,0.0796874961815774,0.0437500001862645,0.168749988079071
38384000,0.099999998928979,0.0562499975785613,0.231250002980232
38400000,0.0921874993946403,0.0312499981373548,0.212500002235174
38416000,0.0999999954365194,0.0562499975785613,0.206249989569187
38432000,0.101562498603016,0.0562499975785613,0.212500002235174
38448000,0.0624999980209395,0.0249999994412065,0.131249995902181
38464000,0.0953124999068677,0.0437500001862645,0.231250002980232
38480000,0.106249997625127,0.0499999988824129,0.237499997019768
38496000,0.084374999278225,0.0249999994412065,0.212500002235174
38512000,0.0890624988824129,0.0374999991618097,0.237499997019768
38528000,0.0812499976018444,0.0374999991618097,0.181249994784594
38544000,0.101562498603016,0.0499999988824129,0.237499997019768
38560000,0.099999998928979,0.0437500001862645,0.21874999627471
38576000,0.0765624985797331,0.0249999994412065,0.199999995529652
38592000,0.0796874979278073,0.0374999991618097,0.15625
38608000,0.09062499855645,0.0312499981373548,0.175000000745058
38624000,0.0859374977881089,0.0374999991618097,0.181249994784594
38640000,0.084374996367842,0.0374999991618097,0.206249989569187
38656000,0.0828124961117283,0.0374999991618097,0.187499988824129
38672000,0.0906249962281436,0.0312499981373548,0.206249989569187
38688000,0.0890624965541065,0.0249999994412065,0.224999990314245
38704000,0.0921874993946403,0.0312499981373548,0.231250002980232
38720000,0.087500000372529,0.0374999991618097,0.231250002980232
38736000,0.0984374963445589,0.0374999991618097,0.224999990314245
38752000,0.0859374995343387,0.0249999994412065,0.212500002235174
38768000,0.106249996460974,0.0437500001862645,0.224999990314245
38784000,0.0953124964144081,0.0312499981373548,0.224999990314245
38800000,0.0953124981606379,0.0374999991618097,0.21874999627471
38816000,0.0937499979045242,0.0312499981373548,0.237499997019768
38832000,0.0937499979045242,0.0437500001862645,0.199999995529652
38848000,0.103124998277053,0.0249999994412065,0.256249997764826
38864000,0.0953124975785613,0.0437500001862645,0.199999995529652
38880000,0.0874999951338396,0.0374999991618097,0.168749988079071
38896000,0.0859374972060323,0.0249999994412065,0.243749991059303
38912000,0.0765624968335032,0.0437500001862645,0.168749988079071
38928000,0.0749999983236194,0.0437500001862645,0.137499999254942
38944000,0.0796874985098839,0.0124999997206032,0.21874999627471
38960000,0.0734374992316589,0.0374999991618097,0.15625
38976000,0.0984374951804057,0.0124999997206032,0.287499986588955
38992000,0.0906249973922968,0.0437500001862645,0.206249989569187
39008000,0.0859374983701855,0.0499999988824129,0.149999996647239
39024000,0.0999999995110557,0.0374999991618097,0.231250002980232
39040000,0.109374997555278,0.0374999991618097,0.256249997764826
39056000,0.0718749995576218,0.0124999997206032,0.175000000745058
39072000,0.0937499990686774,0.0249999994412065,0.231250002980232
39088000,0.0906249973922968,0.0499999988824129,0.181249994784594
39104000,0.0843749995692633,0.0187499995809048,0.212500002235174
39120000,0.0796874961815774,0.0312499981373548,0.187499988824129
39136000,0.0890624965541065,0.0499999988824129,0.181249994784594
39152000,0.0890624977182597,0.0437500001862645,0.199999995529652
39168000,0.0968749989988282,0.0374999991618097,0.231250002980232
39184000,0.0906249973922968,0.0312499981373548,0.21874999627471
39200000,0.0843749986961484,0.0249999994412065,0.21874999627471
39216000,0.101562497438863,0.0562499975785613,0.199999995529652
39232000,0.0781249976716936,0.0124999997206032,0.199999995529652
39248000,0.0968749989988282,0.0312499981373548,0.274999998509884
39264000,0.0937499973224476,0.0249999994412065,0.262499991804361
39280000,0.0796874970546924,0.0187499995809048,0.224999990314245
39296000,0.0921874993946403,0.0249999994412065,0.231250002980232
39312000,0.0812499970197678,0.0249999994412065,0.224999990314245
39328000,0.106249998207204,0.0374999991618097,0.274999998509884
39344000,0.0890624965541065,0.0499999988824129,0.206249989569187
39360000,0.0890624965541065,0.0249999994412065,0.224999990314245
39376000,0.0828124978579581,0.0249999994412065,0.199999995529652
39392000,0.093749996740371,0.0499999988824129,0.162499994039536
39408000,0.0984374945983291,0.0312499981373548,0.249999985098839
39424000,0.103124999441206,0.0562499975785613,0.231250002980232
39440000,0.0921874993946403,0.0312499981373548,0.231250002980232
39456000,0.0703124961000867,0.0187499995809048,0.168749988079071
39472000,0.0687499972991645,0.0249999994412065,0.162499994039536
39488000,0.101562495110556,0.0312499981373548,0.224999990314245
39504000,0.0906249991385266,0.0374999991618097,0.237499997019768
39520000,0.107812496135011,0.0249999994412065,0.243749991059303
39536000,0.0796874967636541,0.0374999991618097,0.187499988824129
39552000,0.0812499970197678,0.0499999988824129,0.124999992549419
39568000,0.0812499976018444,0.0312499981373548,0.181249994784594
39584000,0.0734374974854291,0.0312499981373548,0.162499994039536
39600000,0.0859375001164153,0.0374999991618097,0.212500002235174
39616000,0.104687495040707,0.0312499981373548,0.287499986588955
39632000,0.0703124990104698,0.0187499995809048,0.175000000745058
39648000,0.065624997660052,0.0187499995809048,0.162499994039536
39664000,0.0859374983701855,0.0249999994412065,0.21874999627471
39680000,0.0937499979045242,0.0437500001862645,0.181249994784594
39696000,0.0734374963212758,0.0312499981373548,0.187499988824129
39712000,0.0750000000698492,0.0124999997206032,0.193750001490116
39728000,0.0828124984400347,0.0374999991618097,0.199999995529652
39744000,0.0828124990221113,0.0249999994412065,0.193750001490116
39760000,0.0906249997206032,0.0312499981373548,0.231250002980232
39776000,0.0874999962979928,0.0312499981373548,0.224999990314245
39792000,0.0874999980442226,0.0249999994412065,0.21874999627471
39808000,0.0984374986728653,0.0312499981373548,0.237499997019768
39824000,0.087499997462146,0.0124999997206032,0.224999990314245
39840000,0.0937499990686774,0.0437500001862645,0.175000000745058
39856000,0.0828124978579581,0.0374999991618097,0.181249994784594
39872000,0.0859374948777258,0.0312499981373548,0.249999985098839
39888000,0.0796874996740371,0.0312499981373548,0.212500002235174
39904000,0.0937499973224476,0.0249999994412065,0.243749991059303
39920000,0.0968749995809048,0.0437500001862645,0.212500002235174
39936000,0.0843749981140718,0.0374999991618097,0.181249994784594
39952000,0.0890624977182597,0.0312499981373548,0.21874999627471
39968000,0.0843749995692633,0.0187499995809048,0.212500002235174
39984000,0.0937499973224476,0.0374999991618097,0.21874999627471


==> tikz/success_rate_step.csv <==
Perf/total_timesteps,success_rate,success_rate_MIN,success_rate_MAX
32000,0,0,0
48000,0.00166112956913425,0,0.00498338870740275
64000,0.0033222591382685,0,0.0099667774148055
80000,0.0033222591382685,0,0.00498338870740275
96000,0,0,0
112000,0,0,0
128000,0.00166112956913425,0,0.00498338870740275
144000,0.00498338870740275,0,0.0099667774148055
160000,0.0033222591382685,0,0.00498338870740275
176000,0.00166112956913425,0,0.00498338870740275
192000,0.0033222591382685,0,0.0099667774148055
208000,0.0033222591382685,0,0.00498338870740275
224000,0.00166112956913425,0,0.00498338870740275
240000,0.00166112956913425,0,0.00498338870740275
256000,0.0033222591382685,0,0.00498338870740275
272000,0.00166112956913425,0,0.00498338870740275
288000,0.00498338870740275,0,0.0099667774148055
304000,0.0033222591382685,0,0.0099667774148055
320000,0.00498338870740275,0,0.0149501661222083
336000,0.00830564784567125,0,0.0149501661222083
352000,0.0149501658127988,0.0099667774148055,0.0249169426087853
368000,0.00498338870740275,0.00498338870740275,0.00498338870740275
384000,0.0166112956913425,0.00498338870740275,0.0299003322444165
400000,0.00830564784567125,0,0.019933554829611
416000,0.0116279069839398,0.0099667774148055,0.0149501661222083
432000,0.00830564784567125,0.00498338870740275,0.0099667774148055
448000,0.00830564784567125,0.00498338870740275,0.0149501661222083
464000,0.016611295381933,0.0099667774148055,0.0249169426087853
480000,0.006644518276537,0.00498338870740275,0.0099667774148055
496000,0.0166112956913425,0.0099667774148055,0.0299003322444165
512000,0.00830564784567125,0,0.0149501661222083
528000,0.013289036553074,0.0099667774148055,0.019933554829611
544000,0.00498338870740275,0,0.0099667774148055
560000,0.0182724249510673,0.0099667774148055,0.0249169426087853
576000,0.006644518276537,0,0.0099667774148055
592000,0.00830564784567125,0,0.019933554829611
608000,0.0149501661222083,0.0099667774148055,0.019933554829611
624000,0.019933554829611,0,0.0299003322444165
640000,0.016611295381933,0.0099667774148055,0.0249169426087853
656000,0.0315614615041413,0.0099667774148055,0.0498338852175705
672000,0.0099667774148055,0,0.0149501661222083
688000,0.0182724249510673,0.0099667774148055,0.0249169426087853
704000,0.0249169438464233,0.0099667774148055,0.0348837218800478
720000,0.019933554829611,0.0099667774148055,0.0299003322444165
736000,0.0232558133490605,0.019933554829611,0.0249169426087853
752000,0.0265780727967385,0.0149501661222083,0.0448504974383963
768000,0.0415282389189468,0.019933554829611,0.059800664488833
784000,0.0182724249510673,0.0099667774148055,0.0249169426087853
800000,0.0365448499021345,0.0249169426087853,0.0498338852175705
816000,0.0299003316255975,0.019933554829611,0.0448504974383963
832000,0.0382059803994973,0.0348837218800478,0.0448504974383963
848000,0.019933554210792,0.0099667774148055,0.0249169426087853
864000,0.029900332553826,0.0149501661222083,0.039867109659222
880000,0.019933554829611,0.0099667774148055,0.0299003322444165
896000,0.02325581365847,0.0149501661222083,0.0299003322444165
912000,0.0299003322444165,0.019933554829611,0.039867109659222
928000,0.06644518276537,0.0498338852175705,0.079734219318444
944000,0.0282392029846918,0.0099667774148055,0.0548172767096588
960000,0.0382059803994973,0.019933554829611,0.0548172767096588
976000,0.039867109659222,0.019933554829611,0.059800664488833
992000,0.0415282386095373,0.0149501661222083,0.0647840522680073
1008000,0.0697674406660005,0.0299003322444165,0.114617937485578
1024000,0.0514950150961143,0.0249169426087853,0.099667770435141
1040000,0.0382059803994973,0.0348837218800478,0.0448504974383963
1056000,0.0448504986760343,0.0348837218800478,0.059800664488833
1072000,0.033222591382685,0.019933554829611,0.0548172767096588
1088000,0.0514950169525713,0.0348837218800478,0.0647840522680073
1104000,0.0415282386095373,0.0149501661222083,0.0647840522680073
1120000,0.0697674400471815,0.0498338852175705,0.099667770435141
1136000,0.0431893681786715,0.0249169426087853,0.0647840522680073
1152000,0.033222590763866,0.019933554829611,0.0498338852175705
1168000,0.0299003322444165,0.0149501661222083,0.059800664488833
1184000,0.0431893681786715,0.039867109659222,0.0498338852175705
1200000,0.0365448505209535,0.0299003322444165,0.0448504974383963
1216000,0.0548172754720208,0.0448504974383963,0.0647840522680073
1232000,0.0431893681786715,0.0249169426087853,0.059800664488833
1248000,0.0714285717821823,0.0647840522680073,0.079734219318444
1264000,0.0614617937485578,0.039867109659222,0.0747508278263558
1280000,0.0614617937485578,0.059800664488833,0.0647840522680073
1296000,0.0348837206424098,0.019933554829611,0.059800664488833
1312000,0.0647840522680073,0.039867109659222,0.0897009948767925
1328000,0.0481727578143028,0.0299003322444165,0.0697674437600955
1344000,0.0514950169525713,0.039867109659222,0.059800664488833
1360000,0.0481727578143028,0.0299003322444165,0.059800664488833
1376000,0.0614617949861958,0.0348837218800478,0.109634553419318
1392000,0.0980066448883303,0.079734219318444,0.119601328977666
1408000,0.079734218080806,0.059800664488833,0.099667770435141
1424000,0.059800663251195,0.0249169426087853,0.079734219318444
1440000,0.0564784059693835,0.0448504974383963,0.0697674437600955
1456000,0.0614617937485578,0.0548172767096588,0.0647840522680073
1472000,0.0498338870740275,0.0299003322444165,0.0647840522680073
1488000,0.0813953473405308,0.0647840522680073,0.104651161927229
1504000,0.0681063132627328,0.0548172767096588,0.079734219318444
1520000,0.0514950169525713,0.0448504974383963,0.0548172767096588
1536000,0.0647840522680073,0.0498338852175705,0.079734219318444
1552000,0.0581395327538323,0.0498338852175705,0.0747508278263558
1568000,0.0647840522680073,0.0448504974383963,0.0897009948767925
1584000,0.073089699804269,0.0697674437600955,0.0747508278263558
1600000,0.0697674412848195,0.039867109659222,0.104651161927229
1616000,0.0764119607989945,0.0498338852175705,0.0946843863688808
1632000,0.0996677729104171,0.0946843863688808,0.104651161927229
1648000,0.0996677729104171,0.0647840522680073,0.144518271586451
1664000,0.073089701041907,0.059800664488833,0.0897009948767925
1680000,0.0647840535056453,0.0348837218800478,0.0847176108105323
1696000,0.0996677729104171,0.0897009948767925,0.114617937485578
1712000,0.093023253396242,0.0747508278263558,0.114617937485578
1728000,0.116279067982941,0.0897009948767925,0.144518271586451
1744000,0.117940200955579,0.079734219318444,0.169435221621065
1760000,0.119601328977666,0.104651161927229,0.129568104536015
1776000,0.0963455131533295,0.059800664488833,0.129568104536015
1792000,0.106312292424592,0.0897009948767925,0.124584720469754
1808000,0.109634549706404,0.059800664488833,0.149501655652712
1824000,0.119601328977666,0.0697674437600955,0.159468438636888
1840000,0.117940198480303,0.0847176108105323,0.149501655652712
1856000,0.106312292424592,0.0697674437600955,0.129568104536015
1872000,0.124584717994478,0.0897009948767925,0.144518271586451
1888000,0.152823916647437,0.109634553419318,0.199335540870282
1904000,0.167774083697874,0.139534887520191,0.214285707920719
1920000,0.169435216670513,0.139534887520191,0.214285707920719
1936000,0.144518269111175,0.0747508278263558,0.214285707920719
1952000,0.116279070458217,0.0847176108105323,0.159468438636888
1968000,0.154485049620076,0.109634553419318,0.194352156804022
1984000,0.156146177642163,0.129568104536015,0.174418605687325
2000000,0.151162793575902,0.124584720469754,0.169435221621065
2016000,0.144518271586451,0.079734219318444,0.199335540870282
2032000,0.177740861731498,0.134551488602275,0.244186042021592
2048000,0.16777408617315,0.104651161927229,0.204318939788198
2064000,0.174418605687325,0.164451822703148,0.189368772737762
2080000,0.16777408617315,0.119601328977666,0.244186042021592
2096000,0.152823921597989,0.114617937485578,0.204318939788198
2112000,0.164451822703148,0.114617937485578,0.229235874971156
2128000,0.142857143564365,0.109634553419318,0.194352156804022
2144000,0.177740861731498,0.164451822703148,0.199335540870282
2160000,0.189368772737762,0.174418605687325,0.204318939788198
2176000,0.18936876778721,0.164451822703148,0.209302323854459
2192000,0.244186046972144,0.174418605687325,0.318936877273776
2208000,0.204318939788198,0.169435221621065,0.239202657955332
2224000,0.207641195832372,0.159468438636888,0.289036543172903
2240000,0.20265780681556,0.174418605687325,0.229235874971156
2256000,0.197674417798747,0.179401989753585,0.234219273889072
2272000,0.225913623877534,0.189368772737762,0.249169440939509
2288000,0.230897017844898,0.139534887520191,0.279069775040382
2304000,0.209302323854459,0.199335540870282,0.224252490904895
2320000,0.196013284826109,0.179401989753585,0.214285707920719
2336000,0.214285717821823,0.204318939788198,0.234219273889072
2352000,0.214285712871271,0.194352156804022,0.229235874971156
2368000,0.224252490904895,0.204318939788198,0.259136209072029
2384000,0.234219263987968,0.214285707920719,0.259136209072029
2400000,0.234219273889072,0.204318939788198,0.274086390974122
2416000,0.257475086000494,0.219269106838635,0.313953493207516
2432000,0.224252485954343,0.214285707920719,0.229235874971156
2448000,0.22093022991017,0.174418605687325,0.294019927239163
2464000,0.282392026134004,0.239202657955332,0.328903645406297
2480000,0.280730898111917,0.244186042021592,0.338870443242129
2496000,0.235880401911159,0.204318939788198,0.254152825005769
2512000,0.245847179944783,0.234219273889072,0.254152825005769
2528000,0.275747509095105,0.249169440939509,0.289036543172903
2544000,0.230897007943794,0.219269106838635,0.244186042021592
2560000,0.21594684584391,0.184385388671501,0.234219273889072
2576000,0.229235874971156,0.149501655652712,0.323920261340036
2592000,0.255813953027856,0.224252490904895,0.294019927239163
2608000,0.264119603039393,0.184385388671501,0.313953493207516
2624000,0.242524918950058,0.194352156804022,0.274086390974122
2640000,0.25249169203313,0.234219273889072,0.264119593138289
2656000,0.250830564011043,0.234219273889072,0.26910297720455
2672000,0.279069765139278,0.249169440939509,0.318936877273776
2688000,0.277408632166639,0.239202657955332,0.299003311305423
2704000,0.285714282178177,0.244186042021592,0.328903645406297
2720000,0.254152825005769,0.219269106838635,0.289036543172903
2736000,0.245847165093127,0.199335540870282,0.26910297720455
2752000,0.289036533271799,0.26910297720455,0.328903645406297
2768000,0.26578073106148,0.249169440939509,0.289036543172903
2784000,0.259136209072029,0.229235874971156,0.279069775040382
2800000,0.27076411512774,0.254152825005769,0.289036543172903
2816000,0.282392026134004,0.214285707920719,0.35382059544091
2832000,0.269102992056206,0.214285707920719,0.318936877273776
2848000,0.307308971218065,0.259136209072029,0.35382059544091
2864000,0.289036548123455,0.234219273889072,0.35382059544091
2880000,0.279069760188726,0.239202657955332,0.333887029472557
2896000,0.270764110177188,0.214285707920719,0.333887029472557
2912000,0.347176083352563,0.308970109141256,0.403654495510136
2928000,0.305647843195978,0.224252490904895,0.383720929541783
2944000,0.290697676145541,0.239202657955332,0.318936877273776
2960000,0.289036543172903,0.229235874971156,0.333887029472557
2976000,0.299003311305423,0.26910297720455,0.35880397950717
2992000,0.337209305318938,0.264119593138289,0.403654495510136
3008000,0.285714287128729,0.189368772737762,0.383720929541783
3024000,0.307308971218065,0.289036543172903,0.323920261340036
3040000,0.295681065162354,0.254152825005769,0.318936877273776
3056000,0.360465117430361,0.299003311305423,0.43853821367727
3072000,0.362126245452448,0.264119593138289,0.448504981809791
3088000,0.305647843195978,0.254152825005769,0.368770777343003
3104000,0.3355481723463,0.239202657955332,0.393687697674304
3120000,0.32724251738421,0.264119593138289,0.36378736357343
3136000,0.29734219318444,0.259136209072029,0.328903645406297
3152000,0.312292355284325,0.264119593138289,0.343853827308389
3168000,0.323920261340036,0.259136209072029,0.388704313608044
3184000,0.345514955330476,0.299003311305423,0.368770777343003
3200000,0.357142861386187,0.313953493207516,0.408637879576397
3216000,0.345514945429372,0.323920261340036,0.36378736357343
3232000,0.317275754202241,0.239202657955332,0.368770777343003
3248000,0.363787383375638,0.308970109141256,0.408637879576397
3264000,0.405315613631119,0.378737545475523,0.44352159774353
3280000,0.312292365185429,0.219269106838635,0.403654495510136
3296000,0.312292355284325,0.274086390974122,0.333887029472557
3312000,0.360465117430361,0.303986725074995,0.423588031775177
3328000,0.367109639419812,0.308970109141256,0.403654495510136
3344000,0.370431895463985,0.284053159106642,0.43853821367727
3360000,0.368770767441899,0.343853827308389,0.418604647708917
3376000,0.38039867349761,0.338870443242129,0.428571415841438
3392000,0.372093033387176,0.338870443242129,0.43853821367727
3408000,0.363787373474534,0.299003311305423,0.43355482961101
3424000,0.327242527285314,0.254152825005769,0.43853821367727
3440000,0.370431895463985,0.343853827308389,0.403654495510136
3456000,0.383720929541783,0.328903645406297,0.483388699976924
3472000,0.357142861386187,0.274086390974122,0.473421931844404
3488000,0.367109629518708,0.279069775040382,0.428571415841438
3504000,0.363787383375638,0.303986725074995,0.43355482961101
3520000,0.392026579553321,0.368770777343003,0.423588031775177
3536000,0.372093023486072,0.294019927239163,0.473421931844404
3552000,0.398671091641668,0.318936877273776,0.458471749942311
3568000,0.420265775731004,0.373754161409263,0.488372084043185
3584000,0.388704323509148,0.373754161409263,0.403654495510136
3600000,0.405315623532223,0.373754161409263,0.43355482961101
3616000,0.380398663596506,0.299003311305423,0.478405315910664
3632000,0.408637869675293,0.383720929541783,0.423588031775177
3648000,0.377076407552332,0.333887029472557,0.418604647708917
3664000,0.387043185585957,0.35880397950717,0.418604647708917
3680000,0.403654485609032,0.343853827308389,0.518272418144058
3696000,0.382059791618593,0.323920261340036,0.458471749942311
3712000,0.400332229564859,0.318936877273776,0.44352159774353
3728000,0.450166109831877,0.378737545475523,0.533222570342839
3744000,0.401993357586946,0.338870443242129,0.518272418144058
3760000,0.397009973520685,0.318936877273776,0.548172781948244
3776000,0.423588031775177,0.294019927239163,0.533222570342839
3792000,0.448504971908687,0.36378736357343,0.602990006677106
3808000,0.438538203776166,0.403654495510136,0.488372084043185
3824000,0.450166109831877,0.35382059544091,0.588039854478326
3840000,0.481727571954838,0.418604647708917,0.588039854478326
3856000,0.460132897766606,0.408637879576397,0.543189397881983
3872000,0.4734219219433,0.428571415841438,0.563122934147025
3888000,0.420265785632108,0.373754161409263,0.483388699976924
3904000,0.501661137923191,0.43355482961101,0.627906986415032
3920000,0.465116281832866,0.378737545475523,0.583056470412066
3936000,0.493355468109445,0.423588031775177,0.602990006677106
3952000,0.463455143909675,0.378737545475523,0.588039854478326
3968000,0.516611290121972,0.423588031775177,0.637873754547552
3984000,0.503322256044173,0.398671081740564,0.627906986415032
4000000,0.475083059866491,0.43853821367727,0.513289034077798
4016000,0.499999990098896,0.418604647708917,0.657807290812593
4032000,0.480066443932751,0.408637879576397,0.528239186276579
4048000,0.501661128022087,0.458471749942311,0.558139550080764
4064000,0.508305650011538,0.463455163711883,0.578073086345805
4080000,0.528239206078787,0.448504981809791,0.573089702279545
4096000,0.501661128022087,0.43355482961101,0.588039854478326
4112000,0.504983403868468,0.43853821367727,0.612956834216251
4128000,0.514950181902093,0.463455163711883,0.607973450149991
4144000,0.519933546166145,0.453488365876051,0.588039854478326
4160000,0.508305650011538,0.453488365876051,0.568106318213285
4176000,0.518272408242954,0.423588031775177,0.602990006677106
4192000,0.514950162099885,0.453488365876051,0.588039854478326
4208000,0.56312292424592,0.473421931844404,0.652823906746333
4224000,0.533222590145047,0.503322265945277,0.588039854478326
4240000,0.511627906055711,0.448504981809791,0.583056470412066
4256000,0.476744187888577,0.338870443242129,0.578073086345805
4272000,0.58803986437943,0.463455163711883,0.70764119088182
4288000,0.581395362192187,0.498338881879017,0.687707654616779
4304000,0.563122944048128,0.463455163711883,0.677740886484258
4320000,0.609634558369869,0.563122934147025,0.672757502417998
4336000,0.626245858392945,0.568106318213285,0.70265780681556
4352000,0.538205994013515,0.398671081740564,0.607973450149991
4368000,0.508305650011538,0.448504981809791,0.573089702279545
4384000,0.538205984112411,0.418604647708917,0.627906986415032
4400000,0.583056480313169,0.478405315910664,0.642857138613813
4416000,0.583056490214273,0.498338881879017,0.627906986415032
4432000,0.583056490214273,0.558139550080764,0.622923602348772
4448000,0.549833880267019,0.483388699976924,0.593023238544586
4464000,0.604651154501401,0.498338881879017,0.667774058945114
4480000,0.578073086345805,0.503322265945277,0.642857138613813
4496000,0.602990026479315,0.528239186276579,0.747508322818526
4512000,0.61960132650239,0.513289034077798,0.70764119088182
4528000,0.598006642413054,0.533222570342839,0.637873754547552
4544000,0.589701002302621,0.498338881879017,0.737541554686005
4560000,0.596345524292072,0.483388699976924,0.697674422749299
4576000,0.604651154501401,0.523255802210318,0.722591343080601
4592000,0.574750830301632,0.448504981809791,0.647840522680073
4608000,0.574750830301632,0.523255802210318,0.612956834216251
4624000,0.594684386368881,0.503322265945277,0.71262457494808
4640000,0.604651154501401,0.533222570342839,0.652823906746333
4656000,0.631229242459205,0.617940218282511,0.637873754547552
4672000,0.659468438636888,0.563122934147025,0.71262457494808
4688000,0.629568094634911,0.583056470412066,0.667774058945114
4704000,0.622923602348772,0.573089702279545,0.682724270550519
4720000,0.634551498503379,0.573089702279545,0.71262457494808
4736000,0.62458471056865,0.578073086345805,0.662790674878853
4752000,0.661129566658975,0.593023238544586,0.70764119088182
4768000,0.636212606723257,0.583056470412066,0.727574727146861
4784000,0.61960132650239,0.573089702279545,0.652823906746333
4800000,0.589701002302621,0.568106318213285,0.627906986415032
4816000,0.642857138613813,0.578073086345805,0.692691038683039
4832000,0.637873754547552,0.513289034077798,0.722591343080601
4848000,0.65448503476842,0.573089702279545,0.722591343080601
4864000,0.662790694681062,0.558139550080764,0.787375395348608
4880000,0.631229242459205,0.588039854478326,0.672757502417998
4896000,0.626245858392945,0.558139550080764,0.672757502417998
4912000,0.632890350679084,0.593023238544586,0.70265780681556
4928000,0.652823906746333,0.602990006677106,0.727574727146861
4944000,0.684385378770397,0.602990006677106,0.742524938752266
4960000,0.641196010591726,0.602990006677106,0.672757502417998
4976000,0.622923582546563,0.588039854478326,0.662790674878853
4992000,0.629568094634911,0.602990006677106,0.662790674878853
5008000,0.631229222656997,0.583056470412066,0.662790674878853
5024000,0.622923582546563,0.583056470412066,0.652823906746333
5040000,0.646179394657986,0.573089702279545,0.722591343080601
5056000,0.619601346304598,0.543189397881983,0.697674422749299
5072000,0.649501670504368,0.612956834216251,0.672757502417998
5088000,0.646179394657986,0.627906986415032,0.657807290812593
5104000,0.639534862767431,0.598006622610846,0.667774058945114
5120000,0.661129566658975,0.627906986415032,0.697674422749299
5136000,0.622923582546563,0.602990006677106,0.642857138613813
5152000,0.694352166705126,0.682724270550519,0.70764119088182
5168000,0.677740846879842,0.647840522680073,0.722591343080601
5184000,0.682724250748311,0.652823906746333,0.70265780681556
5200000,0.631229242459205,0.612956834216251,0.662790674878853
5216000,0.679401994704137,0.662790674878853,0.70265780681556
5232000,0.649501650702159,0.632890370481292,0.667774058945114
5248000,0.671096334791495,0.657807290812593,0.687707654616779
5264000,0.661129566658975,0.637873754547552,0.70265780681556
5280000,0.627906986415032,0.578073086345805,0.677740886484258
5296000,0.651162778724246,0.602990006677106,0.687707654616779
5312000,0.654485054570628,0.617940218282511,0.677740886484258
5328000,0.674418610637877,0.637873754547552,0.70764119088182
5344000,0.659468438636888,0.593023238544586,0.692691038683039
5360000,0.689368782638866,0.632890370481292,0.757475090951046
5376000,0.66777409854953,0.627906986415032,0.692691038683039
5392000,0.689368782638866,0.578073086345805,0.747508322818526
5408000,0.67275748261579,0.627906986415032,0.71262457494808
5424000,0.647840522680073,0.578073086345805,0.697674422749299
5440000,0.750830559060491,0.692691038683039,0.787375395348608
5456000,0.666112950725235,0.593023238544586,0.727574727146861
5472000,0.709302318903907,0.657807290812593,0.767441859083567
5488000,0.727574746949069,0.70764119088182,0.747508322818526
5504000,0.686046506792484,0.588039854478326,0.812292375086533
5520000,0.686046506792484,0.637873754547552,0.732558111213121
5536000,0.691029910660952,0.558139550080764,0.777408627216087
5552000,0.677740846879842,0.602990006677106,0.727574727146861
5568000,0.661129546856767,0.588039854478326,0.732558111213121
5584000,0.744186046972144,0.687707654616779,0.797342163481128
5600000,0.646179414460194,0.617940218282511,0.692691038683039
5616000,0.70764119088182,0.687707654616779,0.727574727146861
5632000,0.727574766751277,0.697674422749299,0.747508322818526
5648000,0.709302338706115,0.672757502417998,0.737541554686005
5664000,0.704318934837646,0.652823906746333,0.747508322818526
5680000,0.704318934837646,0.662790674878853,0.757475090951046
5696000,0.694352146902918,0.657807290812593,0.722591343080601
5712000,0.710963446925993,0.667774058945114,0.757475090951046
5728000,0.737541534883797,0.70764119088182,0.767441859083567
5744000,0.709302338706115,0.687707654616779,0.742524938752266
5760000,0.694352146902918,0.662790674878853,0.71262457494808
5776000,0.697674402947091,0.642857138613813,0.732558111213121
5792000,0.725913618926982,0.667774058945114,0.827242527285314
5808000,0.727574746949069,0.70764119088182,0.747508322818526
5824000,0.681063122726224,0.647840522680073,0.697674422749299
5840000,0.745847174994231,0.71262457494808,0.777408627216087
5856000,0.752491687082578,0.70764119088182,0.837209295417834
5872000,0.712624594750288,0.682724270550519,0.752491706884786
5888000,0.724252490904895,0.692691038683039,0.767441859083567
5904000,0.735880387059503,0.71760795901434,0.762458475017307
5920000,0.745847174994231,0.732558111213121,0.762458475017307
5936000,0.754152815104665,0.727574727146861,0.787375395348608
5952000,0.760797327193012,0.692691038683039,0.797342163481128
5968000,0.764119603039393,0.697674422749299,0.832225911351574
5984000,0.737541515081589,0.667774058945114,0.782392011282348
6000000,0.745847174994231,0.722591343080601,0.767441859083567
6016000,0.740863771125763,0.70265780681556,0.797342163481128
6032000,0.762458475017307,0.71760795901434,0.802325606954013
6048000,0.774086371171914,0.70764119088182,0.832225911351574
6064000,0.70265780681556,0.642857138613813,0.762458475017307
6080000,0.757475071148838,0.732558111213121,0.787375395348608
6096000,0.77076411512774,0.70764119088182,0.837209295417834
6112000,0.719269106838635,0.697674422749299,0.742524938752266
6128000,0.757475071148838,0.727574727146861,0.797342163481128
6144000,0.720930234860722,0.652823906746333,0.807308991020273
6160000,0.734219278839624,0.647840522680073,0.807308991020273
6176000,0.739202662905884,0.682724270550519,0.777408627216087
6192000,0.754152834906873,0.747508322818526,0.762458475017307
6208000,0.745847174994231,0.70265780681556,0.812292375086533
6224000,0.747508303016318,0.727574727146861,0.757475090951046
6240000,0.755813943126752,0.732558111213121,0.777408627216087
6256000,0.724252490904895,0.70265780681556,0.747508322818526
6272000,0.749169431038404,0.71262457494808,0.777408627216087
6288000,0.722591362882809,0.672757502417998,0.762458475017307
6304000,0.754152834906873,0.687707654616779,0.837209295417834
6320000,0.782392031084556,0.747508322818526,0.827242527285314
6336000,0.745847174994231,0.71262457494808,0.767441859083567
6352000,0.75581396292896,0.742524938752266,0.782392011282348
6368000,0.739202662905884,0.697674422749299,0.812292375086533
6384000,0.759136218973133,0.687707654616779,0.812292375086533
6400000,0.76079734699522,0.71760795901434,0.812292375086533
6416000,0.794019927239163,0.777408627216087,0.817275759152793
6432000,0.77076411512774,0.727574727146861,0.832225911351574
6448000,0.825581399263227,0.777408627216087,0.86212627515576
6464000,0.815614611328498,0.787375395348608,0.847176063550355
6480000,0.797342183283336,0.762458475017307,0.852159447616615
6496000,0.802325587151805,0.767441859083567,0.822259143219054
6512000,0.775747518996209,0.757475090951046,0.802325606954013
6528000,0.775747518996209,0.71262457494808,0.812292375086533
6544000,0.802325567349597,0.797342163481128,0.812292375086533
6560000,0.787375395348608,0.777408627216087,0.797342163481128
6576000,0.799003331107631,0.772425243149827,0.822259143219054
6592000,0.80066443932751,0.727574727146861,0.842192679484095
6608000,0.767441839281359,0.722591343080601,0.792358779414868
6624000,0.777408627216087,0.727574727146861,0.842192679484095
6640000,0.827242527285314,0.772425243149827,0.86710965922202
6656000,0.777408647018295,0.737541554686005,0.837209295417834
6672000,0.817275759152793,0.802325606954013,0.847176063550355
6688000,0.802325567349597,0.762458475017307,0.857142831682875
6704000,0.812292355284325,0.772425243149827,0.857142831682875
6720000,0.802325587151805,0.787375395348608,0.812292375086533
6736000,0.81063120746003,0.787375395348608,0.857142831682875
6752000,0.813953483306412,0.797342163481128,0.822259143219054
6768000,0.82392027124114,0.802325606954013,0.852159447616615
6784000,0.827242527285314,0.817275759152793,0.837209295417834
6800000,0.825581399263227,0.817275759152793,0.837209295417834
6816000,0.840531551462008,0.817275759152793,0.857142831682875
6832000,0.803986715173891,0.762458475017307,0.837209295417834
6848000,0.802325567349597,0.782392011282348,0.842192679484095
6864000,0.789036543172903,0.70764119088182,0.837209295417834
6880000,0.795681075063458,0.772425243149827,0.812292375086533
6896000,0.833887039373661,0.807308991020273,0.847176063550355
6912000,0.780730903062469,0.762458475017307,0.812292375086533
6928000,0.810631227262238,0.767441859083567,0.847176063550355
6944000,0.85382059544091,0.792358779414868,0.901993347685842
6960000,0.817275759152793,0.757475090951046,0.87209304328828
6976000,0.815614611328498,0.792358779414868,0.837209295417834
6992000,0.828903655307401,0.812292375086533,0.837209295417834
7008000,0.848837231176858,0.802325606954013,0.882059811420801
7024000,0.810631227262238,0.782392011282348,0.832225911351574
7040000,0.837209295417834,0.797342163481128,0.901993347685842
7056000,0.818936867372672,0.787375395348608,0.842192679484095
7072000,0.838870423439921,0.827242527285314,0.852159447616615
7088000,0.779069775040382,0.71760795901434,0.817275759152793
7104000,0.810631227262238,0.762458475017307,0.87707642735454
7120000,0.838870423439921,0.797342163481128,0.87707642735454
7136000,0.832225911351574,0.792358779414868,0.897009963619581
7152000,0.822259143219054,0.807308991020273,0.832225911351574
7168000,0.85880397950717,0.832225911351574,0.892026579553321
7184000,0.837209295417834,0.807308991020273,0.857142831682875
7200000,0.813953483306412,0.782392011282348,0.857142831682875
7216000,0.845514955330476,0.802325606954013,0.916943499884622
7232000,0.837209295417834,0.817275759152793,0.847176063550355
7248000,0.835548167395748,0.817275759152793,0.857142831682875
7264000,0.882059791618593,0.842192679484095,0.921926883950883
7280000,0.828903655307401,0.777408627216087,0.887043195487061
7296000,0.818936867372672,0.782392011282348,0.847176063550355
7312000,0.837209295417834,0.817275759152793,0.852159447616615
7328000,0.878737535574419,0.832225911351574,0.911960115818362
7344000,0.843853827308389,0.827242527285314,0.87209304328828
7360000,0.805647843195978,0.762458475017307,0.837209295417834
7376000,0.828903635505193,0.797342163481128,0.852159447616615
7392000,0.828903635505193,0.797342163481128,0.852159447616615
7408000,0.865448511397725,0.847176063550355,0.87707642735454
7424000,0.837209315220042,0.812292375086533,0.87209304328828
7440000,0.830564783329487,0.822259143219054,0.847176063550355
7456000,0.802325587151805,0.762458475017307,0.832225911351574
7472000,0.822259123416846,0.792358779414868,0.847176063550355
7488000,0.85382059544091,0.797342163481128,0.897009963619581
7504000,0.825581419065435,0.802325606954013,0.86710965922202
7520000,0.85382059544091,0.832225911351574,0.87707642735454
7536000,0.815614611328498,0.787375395348608,0.837209295417834
7552000,0.838870443242129,0.812292375086533,0.87209304328828
7568000,0.845514975132684,0.807308991020273,0.86710965922202
7584000,0.827242547087522,0.752491706884786,0.86710965922202
7600000,0.80066443932751,0.787375395348608,0.817275759152793
7616000,0.827242527285314,0.817275759152793,0.837209295417834
7632000,0.789036523370694,0.782392011282348,0.797342163481128
7648000,0.843853807506181,0.837209295417834,0.847176063550355
7664000,0.867109639419812,0.837209295417834,0.892026579553321
7680000,0.857142871287291,0.802325606954013,0.897009963619581
7696000,0.822259143219054,0.802325606954013,0.837209295417834
7712000,0.832225911351574,0.827242527285314,0.837209295417834
7728000,0.820597995394759,0.787375395348608,0.857142831682875
7744000,0.82392027124114,0.807308991020273,0.832225911351574
7760000,0.822259123416846,0.782392011282348,0.852159447616615
7776000,0.810631227262238,0.762458475017307,0.842192679484095
7792000,0.828903675109609,0.807308991020273,0.86212627515576
7808000,0.847176063550355,0.797342163481128,0.892026579553321
7824000,0.860465127331465,0.807308991020273,0.897009963619581
7840000,0.827242527285314,0.822259143219054,0.837209295417834
7856000,0.847176083352563,0.812292375086533,0.882059811420801
7872000,0.810631227262238,0.752491706884786,0.857142831682875
7888000,0.872093023486072,0.852159447616615,0.892026579553321
7904000,0.850498359198944,0.812292375086533,0.926910327423767
7920000,0.850498339396736,0.802325606954013,0.901993347685842
7936000,0.868770767441899,0.852159447616615,0.87707642735454
7952000,0.84883721137465,0.802325606954013,0.911960115818362
7968000,0.858803999309378,0.822259143219054,0.931893711490027
7984000,0.857142851485083,0.837209295417834,0.887043195487061
8000000,0.862126255353552,0.842192679484095,0.882059811420801
8016000,0.860465127331465,0.852159447616615,0.86710965922202
8032000,0.843853827308389,0.807308991020273,0.87707642735454
8048000,0.875415279530245,0.837209295417834,0.906976731752102
8064000,0.827242507483106,0.782392011282348,0.911960115818362
8080000,0.863787383375638,0.837209295417834,0.887043195487061
8096000,0.878737535574419,0.832225911351574,0.966777399953849
8112000,0.833887039373661,0.827242527285314,0.842192679484095
8128000,0.837209295417834,0.787375395348608,0.897009963619581
8144000,0.883720939442887,0.837209295417834,0.931893711490027
8160000,0.875415279530245,0.822259143219054,0.916943499884622
8176000,0.877076407552332,0.832225911351574,0.911960115818362
8192000,0.858803999309378,0.847176063550355,0.86710965922202
8208000,0.865448511397725,0.807308991020273,0.921926883950883
8224000,0.885382047662766,0.842192679484095,0.956810631821328
8240000,0.892026579553321,0.86710965922202,0.916943499884622
8256000,0.895348835597495,0.87707642735454,0.916943499884622
8272000,0.885382067464974,0.86710965922202,0.901993347685842
8288000,0.900332239465963,0.822259143219054,0.951827247755068
8304000,0.892026579553321,0.87707642735454,0.911960115818362
8320000,0.855481703660788,0.852159447616615,0.857142831682875
8336000,0.865448511397725,0.817275759152793,0.941860479622548
8352000,0.843853807506181,0.792358779414868,0.921926883950883
8368000,0.862126235551344,0.842192679484095,0.892026579553321
8384000,0.843853827308389,0.827242527285314,0.86710965922202
8400000,0.86378736357343,0.832225911351574,0.906976731752102
8416000,0.862126235551344,0.857142831682875,0.87209304328828
8432000,0.872093023486072,0.852159447616615,0.897009963619581
8448000,0.845514955330476,0.787375395348608,0.887043195487061
8464000,0.898671091641668,0.837209295417834,0.941860479622548
8480000,0.860465107529257,0.847176063550355,0.882059811420801
8496000,0.890365451531234,0.86212627515576,0.921926883950883
8512000,0.878737555376627,0.832225911351574,0.941860479622548
8528000,0.852159467418823,0.787375395348608,0.906976731752102
8544000,0.850498339396736,0.817275759152793,0.911960115818362
8560000,0.867109639419812,0.822259143219054,0.936877095556287
8576000,0.842192699286303,0.802325606954013,0.887043195487061
8592000,0.865448491595517,0.822259143219054,0.921926883950883
8608000,0.897009963619581,0.842192679484095,0.936877095556287
8624000,0.865448511397725,0.827242527285314,0.941860479622548
8640000,0.887043195487061,0.87707642735454,0.901993347685842
8656000,0.890365451531234,0.852159447616615,0.936877095556287
8672000,0.887043195487061,0.87209304328828,0.897009963619581
8688000,0.893687727377616,0.86710965922202,0.926910327423767
8704000,0.905315623532223,0.86710965922202,0.941860479622548
8720000,0.882059811420801,0.86212627515576,0.911960115818362
8736000,0.862126255353552,0.837209295417834,0.882059811420801
8752000,0.905315623532223,0.882059811420801,0.946843863688808
8768000,0.870431915266193,0.86212627515576,0.87707642735454
8784000,0.888704323509148,0.87209304328828,0.916943499884622
8800000,0.85880397950717,0.787375395348608,0.901993347685842
8816000,0.887043195487061,0.827242527285314,0.936877095556287
8832000,0.880398663596506,0.792358779414868,0.966777399953849
8848000,0.883720919640679,0.827242527285314,0.921926883950883
8864000,0.880398683398714,0.86212627515576,0.897009963619581
8880000,0.887043175684853,0.847176063550355,0.921926883950883
8896000,0.870431895463985,0.852159447616615,0.897009963619581
8912000,0.90697675155431,0.87209304328828,0.956810631821328
8928000,0.875415279530245,0.827242527285314,0.906976731752102
8944000,0.868770747639691,0.842192679484095,0.916943499884622
8960000,0.852159487221031,0.807308991020273,0.887043195487061
8976000,0.882059811420801,0.812292375086533,0.946843863688808
8992000,0.880398683398714,0.842192679484095,0.931893711490027
9008000,0.84883721137465,0.817275759152793,0.906976731752102
9024000,0.880398663596506,0.847176063550355,0.936877095556287
9040000,0.880398683398714,0.822259143219054,0.931893711490027
9056000,0.910298987796275,0.837209295417834,0.971760784020109
9072000,0.877076407552332,0.792358779414868,0.956810631821328
9088000,0.880398683398714,0.837209295417834,0.931893711490027
9104000,0.892026579553321,0.827242527285314,0.946843863688808
9120000,0.877076407552332,0.842192679484095,0.897009963619581
9136000,0.897009963619581,0.847176063550355,0.926910327423767
9152000,0.8936876877732,0.797342163481128,0.961794015887589
9168000,0.865448511397725,0.837209295417834,0.892026579553321
9184000,0.882059811420801,0.842192679484095,0.941860479622548
9200000,0.883720919640679,0.842192679484095,0.911960115818362
9216000,0.878737555376627,0.832225911351574,0.941860479622548
9232000,0.893687707575408,0.827242527285314,0.946843863688808
9248000,0.87707642735454,0.86212627515576,0.887043195487061
9264000,0.852159467418823,0.832225911351574,0.887043195487061
9280000,0.860465107529257,0.822259143219054,0.921926883950883
9296000,0.873754151508159,0.827242527285314,0.901993347685842
9312000,0.895348835597495,0.852159447616615,0.961794015887589
9328000,0.877076407552332,0.832225911351574,0.951827247755068
9344000,0.875415279530245,0.847176063550355,0.916943499884622
9360000,0.892026579553321,0.87707642735454,0.911960115818362
9376000,0.913621263642657,0.86212627515576,0.971760784020109
9392000,0.910299007598483,0.892026579553321,0.926910327423767
9408000,0.885382047662766,0.837209295417834,0.916943499884622
9424000,0.867109639419812,0.827242527285314,0.906976731752102
9440000,0.887043195487061,0.852159447616615,0.926910327423767
9456000,0.908637879576397,0.852159447616615,0.941860479622548
9472000,0.878737535574419,0.857142831682875,0.916943499884622
9488000,0.897009963619581,0.857142831682875,0.931893711490027
9504000,0.883720939442887,0.86710965922202,0.906976731752102
9520000,0.898671091641668,0.852159447616615,0.926910327423767
9536000,0.873754151508159,0.827242527285314,0.906976731752102
9552000,0.90199336748805,0.86710965922202,0.941860479622548
9568000,0.875415279530245,0.827242527285314,0.921926883950883
9584000,0.892026579553321,0.842192679484095,0.931893711490027
9600000,0.898671111443876,0.822259143219054,0.941860479622548
9616000,0.91196013562057,0.847176063550355,0.956810631821328
9632000,0.898671091641668,0.852159447616615,0.941860479622548
9648000,0.888704323509148,0.827242527285314,0.931893711490027
9664000,0.858803999309378,0.802325606954013,0.926910327423767
9680000,0.900332239465963,0.86710965922202,0.951827247755068
9696000,0.888704323509148,0.86212627515576,0.916943499884622
9712000,0.882059791618593,0.832225911351574,0.921926883950883
9728000,0.862126255353552,0.802325606954013,0.936877095556287
9744000,0.888704323509148,0.847176063550355,0.936877095556287
9760000,0.921926903753091,0.857142831682875,0.966777399953849
9776000,0.931893671885611,0.901993347685842,0.976744168086369
9792000,0.915282391664744,0.86710965922202,0.956810631821328
9808000,0.91694351968683,0.882059811420801,0.961794015887589
9824000,0.905315623532223,0.882059811420801,0.941860479622548
9840000,0.888704343311356,0.86710965922202,0.926910327423767
9856000,0.873754151508159,0.827242527285314,0.897009963619581
9872000,0.867109639419812,0.827242527285314,0.906976731752102
9888000,0.925249179599472,0.901993347685842,0.941860479622548
9904000,0.900332239465963,0.86212627515576,0.941860479622548
9920000,0.895348835597495,0.842192679484095,0.961794015887589
9936000,0.915282391664744,0.882059811420801,0.951827247755068
9952000,0.908637879576397,0.87209304328828,0.971760784020109
9968000,0.915282391664744,0.842192679484095,0.956810631821328
9984000,0.905315623532223,0.87209304328828,0.951827247755068
10000000,0.913621263642657,0.882059811420801,0.936877095556287
10016000,0.903654475707928,0.847176063550355,0.971760784020109
10032000,0.895348835597495,0.842192679484095,0.956810631821328
10048000,0.88870430370694,0.827242527285314,0.98172755215263
10064000,0.90199336748805,0.882059811420801,0.931893711490027
10080000,0.901993347685842,0.857142831682875,0.946843863688808
10096000,0.913621263642657,0.86710965922202,0.956810631821328
10112000,0.897009963619581,0.86710965922202,0.916943499884622
10128000,0.887043195487061,0.847176063550355,0.926910327423767
10144000,0.897009963619581,0.857142831682875,0.931893711490027
10160000,0.903654495510136,0.87707642735454,0.946843863688808
10176000,0.918604647708917,0.882059811420801,0.961794015887589
10192000,0.892026579553321,0.832225911351574,0.956810631821328
10208000,0.91196013562057,0.87707642735454,0.946843863688808
10224000,0.901993347685842,0.87707642735454,0.916943499884622
10240000,0.915282391664744,0.887043195487061,0.951827247755068
10256000,0.90697675155431,0.892026579553321,0.931893711490027
10272000,0.897009963619581,0.882059811420801,0.906976731752102
10288000,0.913621263642657,0.892026579553321,0.951827247755068
10304000,0.913621263642657,0.852159447616615,0.946843863688808
10320000,0.910299007598483,0.87707642735454,0.946843863688808
10336000,0.915282391664744,0.887043195487061,0.946843863688808
10352000,0.908637879576397,0.887043195487061,0.941860479622548
10368000,0.921926923555299,0.901993347685842,0.931893711490027
10384000,0.918604647708917,0.87707642735454,0.976744168086369
10400000,0.897009963619581,0.887043195487061,0.911960115818362
10416000,0.893687727377616,0.812292375086533,0.941860479622548
10432000,0.908637879576397,0.87209304328828,0.961794015887589
10448000,0.938538203776166,0.906976731752102,0.961794015887589
10464000,0.910299007598483,0.892026579553321,0.931893711490027
10480000,0.895348835597495,0.87707642735454,0.911960115818362
10496000,0.905315623532223,0.86710965922202,0.966777399953849
10512000,0.908637879576397,0.86212627515576,0.951827247755068
10528000,0.872093023486072,0.857142831682875,0.897009963619581
10544000,0.923588051577385,0.906976731752102,0.936877095556287
10560000,0.910299007598483,0.892026579553321,0.941860479622548
10576000,0.926910307621559,0.882059811420801,0.956810631821328
10592000,0.908637879576397,0.882059811420801,0.951827247755068
10608000,0.91694351968683,0.897009963619581,0.936877095556287
10624000,0.931893711490027,0.926910327423767,0.941860479622548
10640000,0.925249179599472,0.901993347685842,0.941860479622548
10656000,0.913621283444865,0.882059811420801,0.931893711490027
10672000,0.925249159797264,0.911960115818362,0.946843863688808
10688000,0.905315603730015,0.887043195487061,0.916943499884622
10704000,0.918604647708917,0.906976731752102,0.936877095556287
10720000,0.908637859774189,0.887043195487061,0.921926883950883
10736000,0.928571435643646,0.87209304328828,0.956810631821328
10752000,0.915282391664744,0.901993347685842,0.931893711490027
10768000,0.91694351968683,0.901993347685842,0.931893711490027
10784000,0.926910287819351,0.901993347685842,0.971760784020109
10800000,0.905315603730015,0.901993347685842,0.911960115818362
10816000,0.913621263642657,0.906976731752102,0.926910327423767
10832000,0.938538203776166,0.921926883950883,0.966777399953849
10848000,0.935215967534201,0.926910327423767,0.941860479622548
10864000,0.9468438438866,0.911960115818362,0.971760784020109
10880000,0.915282391664744,0.892026579553321,0.936877095556287
10896000,0.901993347685842,0.887043195487061,0.911960115818362
10912000,0.941860479622548,0.926910327423767,0.966777399953849
10928000,0.93023258346794,0.926910327423767,0.931893711490027
10944000,0.920265795533212,0.87707642735454,0.946843863688808
10960000,0.897009983421789,0.837209295417834,0.926910327423767
10976000,0.913621263642657,0.897009963619581,0.931893711490027
10992000,0.935215947731992,0.921926883950883,0.951827247755068
11008000,0.935215947731992,0.921926883950883,0.951827247755068
11024000,0.905315623532223,0.887043195487061,0.931893711490027
11040000,0.910299007598483,0.887043195487061,0.926910327423767
11056000,0.913621243840449,0.906976731752102,0.921926883950883
11072000,0.933554839512114,0.926910327423767,0.946843863688808
11088000,0.930232563665732,0.897009963619581,0.991694379691774
11104000,0.915282391664744,0.901993347685842,0.931893711490027
11120000,0.915282391664744,0.887043195487061,0.946843863688808
11136000,0.91694351968683,0.892026579553321,0.936877095556287
11152000,0.943521607644634,0.941860479622548,0.946843863688808
11168000,0.901993347685842,0.887043195487061,0.911960115818362
11184000,0.938538203776166,0.911960115818362,0.971760784020109
11200000,0.931893691687819,0.921926883950883,0.941860479622548
11216000,0.936877075754079,0.916943499884622,0.946843863688808
11232000,0.931893691687819,0.911960115818362,0.951827247755068
11248000,0.913621243840449,0.852159447616615,0.971760784020109
11264000,0.930232563665732,0.86212627515576,0.976744168086369
11280000,0.920265775731004,0.882059811420801,0.961794015887589
11296000,0.935215947731992,0.916943499884622,0.961794015887589
11312000,0.926910307621559,0.87707642735454,0.976744168086369
11328000,0.920265795533212,0.887043195487061,0.946843863688808
11344000,0.938538203776166,0.897009963619581,0.961794015887589
11360000,0.931893691687819,0.921926883950883,0.946843863688808
11376000,0.946843863688808,0.926910327423767,0.966777399953849
11392000,0.933554799907698,0.911960115818362,0.966777399953849
11408000,0.935215967534201,0.931893711490027,0.941860479622548
11424000,0.925249159797264,0.897009963619581,0.956810631821328
11440000,0.930232543863524,0.901993347685842,0.971760784020109
11456000,0.965116271931762,0.936877095556287,0.98172755215263
11472000,0.960132887865502,0.931893711490027,0.98172755215263
11488000,0.935215927929785,0.916943499884622,0.966777399953849
11504000,0.936877095556287,0.87707642735454,0.991694379691774
11520000,0.945182735666721,0.87209304328828,0.996677763758034
11536000,0.918604647708917,0.892026579553321,0.946843863688808
11552000,0.933554799907698,0.911960115818362,0.971760784020109
11568000,0.933554839512114,0.926910327423767,0.936877095556287
11584000,0.911960115818362,0.897009963619581,0.921926883950883
11600000,0.920265775731004,0.901993347685842,0.946843863688808
11616000,0.925249179599472,0.887043195487061,0.961794015887589
11632000,0.935215947731992,0.921926883950883,0.941860479622548
11648000,0.928571435643646,0.921926883950883,0.936877095556287
11664000,0.948504971908687,0.911960115818362,0.971760784020109
11680000,0.930232563665732,0.901993347685842,0.951827247755068
11696000,0.910298987796275,0.897009963619581,0.916943499884622
11712000,0.925249159797264,0.906976731752102,0.951827247755068
11728000,0.936877075754079,0.906976731752102,0.956810631821328
11744000,0.915282391664744,0.897009963619581,0.946843863688808
11760000,0.94186045982034,0.916943499884622,0.966777399953849
11776000,0.940199331798253,0.892026579553321,0.966777399953849
11792000,0.951827247755068,0.941860479622548,0.961794015887589
11808000,0.91694351968683,0.897009963619581,0.951827247755068
11824000,0.935215947731992,0.901993347685842,0.966777399953849
11840000,0.936877075754079,0.911960115818362,0.956810631821328
11856000,0.926910287819351,0.901993347685842,0.971760784020109
11872000,0.935215947731992,0.887043195487061,0.976744168086369
11888000,0.936877075754079,0.897009963619581,0.991694379691774
11904000,0.950166119732981,0.936877095556287,0.956810631821328
11920000,0.953488375777155,0.882059811420801,0.991694379691774
11936000,0.943521587842426,0.906976731752102,0.971760784020109
11952000,0.921926903753091,0.901993347685842,0.956810631821328
11968000,0.938538203776166,0.916943499884622,0.961794015887589
11984000,0.958471759843415,0.936877095556287,0.971760784020109
12000000,0.925249159797264,0.887043195487061,0.971760784020109
12016000,0.945182735666721,0.936877095556287,0.961794015887589
12032000,0.923588051577385,0.897009963619581,0.936877095556287
12048000,0.925249159797264,0.906976731752102,0.951827247755068
12064000,0.925249159797264,0.916943499884622,0.941860479622548
12080000,0.953488375777155,0.926910327423767,0.976744168086369
12096000,0.94186045982034,0.906976731752102,0.98172755215263
12112000,0.898671111443876,0.86212627515576,0.951827247755068
12128000,0.936877075754079,0.916943499884622,0.956810631821328
12144000,0.951827247755068,0.936877095556287,0.971760784020109
12160000,0.943521607644634,0.906976731752102,0.991694379691774
12176000,0.936877055951871,0.906976731752102,0.98172755215263
12192000,0.915282391664744,0.901993347685842,0.931893711490027
12208000,0.943521607644634,0.936877095556287,0.956810631821328
12224000,0.91196013562057,0.887043195487061,0.931893711490027
12240000,0.930232563665732,0.882059811420801,0.971760784020109
12256000,0.920265775731004,0.87707642735454,0.966777399953849
12272000,0.936877075754079,0.892026579553321,0.971760784020109
12288000,0.940199331798253,0.901993347685842,0.966777399953849
12304000,0.936877075754079,0.911960115818362,0.961794015887589
12320000,0.913621243840449,0.906976731752102,0.916943499884622
12336000,0.930232543863524,0.906976731752102,0.966777399953849
12352000,0.935215947731992,0.916943499884622,0.956810631821328
12368000,0.956810651623536,0.931893711490027,0.991694379691774
12384000,0.918604647708917,0.882059811420801,0.976744168086369
12400000,0.916943539489038,0.86212627515576,0.946843863688808
12416000,0.933554819709906,0.87707642735454,0.98172755215263
12432000,0.953488375777155,0.911960115818362,0.991694379691774
12448000,0.940199331798253,0.906976731752102,0.996677763758034
12464000,0.928571435643646,0.86710965922202,0.971760784020109
12480000,0.9468438438866,0.916943499884622,0.971760784020109
12496000,0.918604647708917,0.892026579553321,0.961794015887589
12512000,0.936877055951871,0.911960115818362,0.976744168086369
12528000,0.930232543863524,0.887043195487061,0.98172755215263
12544000,0.943521587842426,0.887043195487061,0.98671093621889
12560000,0.938538203776166,0.916943499884622,0.951827247755068
12576000,0.940199331798253,0.897009963619581,0.966777399953849
12592000,0.928571435643646,0.892026579553321,0.991694379691774
12608000,0.925249179599472,0.911960115818362,0.936877095556287
12624000,0.916943539489038,0.887043195487061,0.936877095556287
12640000,0.938538203776166,0.916943499884622,0.966777399953849
12656000,0.953488355974947,0.897009963619581,0.98671093621889
12672000,0.958471759843415,0.936877095556287,0.971760784020109
12688000,0.928571435643646,0.916943499884622,0.941860479622548
12704000,0.955149483997034,0.916943499884622,0.976744168086369
12720000,0.938538203776166,0.882059811420801,0.98172755215263
12736000,0.940199331798253,0.892026579553321,0.966777399953849
12752000,0.928571415841438,0.921926883950883,0.941860479622548
12768000,0.938538203776166,0.921926883950883,0.961794015887589
12784000,0.950166099930773,0.921926883950883,0.98172755215263
12800000,0.938538203776166,0.916943499884622,0.951827247755068
12816000,0.950166099930773,0.906976731752102,0.98172755215263
12832000,0.938538223578374,0.931893711490027,0.946843863688808
12848000,0.926910307621559,0.906976731752102,0.941860479622548
12864000,0.918604647708917,0.87707642735454,0.966777399953849
12880000,0.918604647708917,0.887043195487061,0.951827247755068
12896000,0.956810631821328,0.936877095556287,0.976744168086369
12912000,0.913621263642657,0.882059811420801,0.941860479622548
12928000,0.921926923555299,0.87707642735454,0.946843863688808
12944000,0.945182715864513,0.906976731752102,0.976744168086369
12960000,0.948504991710895,0.931893711490027,0.961794015887589
12976000,0.938538203776166,0.906976731752102,0.956810631821328
12992000,0.933554819709906,0.882059811420801,0.976744168086369
13008000,0.925249159797264,0.897009963619581,0.971760784020109
13024000,0.953488395579363,0.926910327423767,0.996677763758034
13040000,0.953488375777155,0.926910327423767,0.976744168086369
13056000,0.936877075754079,0.911960115818362,0.956810631821328
13072000,0.935215927929785,0.911960115818362,0.976744168086369
13088000,0.960132887865502,0.926910327423767,0.98172755215263
13104000,0.94186045982034,0.892026579553321,0.966777399953849
13120000,0.950166119732981,0.882059811420801,0.991694379691774
13136000,0.960132868063294,0.921926883950883,0.98671093621889
13152000,0.938538203776166,0.916943499884622,0.966777399953849
13168000,0.930232543863524,0.892026579553321,0.98172755215263
13184000,0.94186045982034,0.916943499884622,0.971760784020109
13200000,0.933554819709906,0.911960115818362,0.961794015887589
13216000,0.921926903753091,0.847176063550355,0.966777399953849
13232000,0.928571435643646,0.901993347685842,0.941860479622548
13248000,0.938538203776166,0.911960115818362,0.991694379691774
13264000,0.930232563665732,0.911960115818362,0.946843863688808
13280000,0.955149483997034,0.921926883950883,0.98671093621889
13296000,0.958471740041207,0.921926883950883,0.976744168086369
13312000,0.948504991710895,0.911960115818362,0.991694379691774
13328000,0.953488355974947,0.911960115818362,0.98172755215263
13344000,0.938538223578374,0.926910327423767,0.956810631821328
13360000,0.945182715864513,0.921926883950883,0.971760784020109
13376000,0.936877075754079,0.906976731752102,0.966777399953849
13392000,0.94186045982034,0.916943499884622,0.976744168086369
13408000,0.941860479622548,0.926910327423767,0.966777399953849
13424000,0.94186045982034,0.901993347685842,0.98671093621889
13440000,0.933554819709906,0.892026579553321,0.956810631821328
13456000,0.9468438438866,0.901993347685842,0.976744168086369
13472000,0.936877075754079,0.897009963619581,0.956810631821328
13488000,0.9468438438866,0.916943499884622,0.966777399953849
13504000,0.94186045982034,0.906976731752102,0.971760784020109
13520000,0.95681061201912,0.901993347685842,0.98671093621889
13536000,0.948504971908687,0.916943499884622,0.971760784020109
13552000,0.946843863688808,0.86710965922202,0.991694379691774
13568000,0.946843863688808,0.936877095556287,0.956810631821328
13584000,0.9468438438866,0.887043195487061,0.98671093621889
13600000,0.945182715864513,0.901993347685842,0.976744168086369
13616000,0.945182715864513,0.911960115818362,0.971760784020109
13632000,0.920265775731004,0.897009963619581,0.941860479622548
13648000,0.960132887865502,0.916943499884622,1.00664453189056
13664000,0.936877075754079,0.916943499884622,0.966777399953849
13680000,0.931893671885611,0.906976731752102,0.971760784020109
13696000,0.938538203776166,0.882059811420801,0.976744168086369
13712000,0.926910307621559,0.86212627515576,0.961794015887589
13728000,0.926910307621559,0.87209304328828,0.961794015887589
13744000,0.938538203776166,0.897009963619581,0.971760784020109
13760000,0.91694351968683,0.847176063550355,0.956810631821328
13776000,0.935215947731992,0.916943499884622,0.951827247755068
13792000,0.933554819709906,0.87707642735454,0.971760784020109
13808000,0.943521587842426,0.892026579553321,0.976744168086369
13824000,0.936877075754079,0.892026579553321,0.98172755215263
13840000,0.926910307621559,0.87209304328828,0.971760784020109
13856000,0.936877075754079,0.892026579553321,0.98671093621889
13872000,0.940199331798253,0.906976731752102,0.976744168086369
13888000,0.928571435643646,0.901993347685842,0.951827247755068
13904000,0.931893691687819,0.86710965922202,0.971760784020109
13920000,0.933554819709906,0.887043195487061,0.961794015887589
13936000,0.953488375777155,0.911960115818362,0.991694379691774
13952000,0.936877095556287,0.926910327423767,0.951827247755068
13968000,0.933554819709906,0.901993347685842,0.971760784020109
13984000,0.938538203776166,0.911960115818362,0.951827247755068
14000000,0.936877075754079,0.892026579553321,0.961794015887589
14016000,0.95182722795286,0.921926883950883,0.966777399953849
14032000,0.935215947731992,0.887043195487061,0.971760784020109
14048000,0.94186045982034,0.916943499884622,0.961794015887589
14064000,0.943521587842426,0.906976731752102,0.976744168086369
14080000,0.950166099930773,0.916943499884622,0.976744168086369
14096000,0.931893691687819,0.86212627515576,0.971760784020109
14112000,0.935215947731992,0.882059811420801,0.966777399953849
14128000,0.930232563665732,0.916943499884622,0.946843863688808
14144000,0.933554819709906,0.882059811420801,0.98671093621889
14160000,0.948504971908687,0.87707642735454,0.98671093621889
14176000,0.94186045982034,0.892026579553321,0.98172755215263
14192000,0.921926923555299,0.901993347685842,0.931893711490027
14208000,0.941860479622548,0.901993347685842,0.991694379691774
14224000,0.926910307621559,0.882059811420801,0.966777399953849
14240000,0.966777419756057,0.936877095556287,1.00166114782429
14256000,0.930232563665732,0.906976731752102,0.951827247755068
14272000,0.958471759843415,0.882059811420801,1.00664453189056
14288000,0.940199331798253,0.897009963619581,0.966777399953849
14304000,0.94186045982034,0.916943499884622,0.971760784020109
14320000,0.955149483997034,0.916943499884622,0.98671093621889
14336000,0.948504971908687,0.916943499884622,0.966777399953849
14352000,0.931893691687819,0.901993347685842,0.956810631821328
14368000,0.955149503799242,0.887043195487061,0.996677763758034
14384000,0.951827247755068,0.906976731752102,0.996677763758034
14400000,0.953488375777155,0.936877095556287,0.971760784020109
14416000,0.910299007598483,0.86710965922202,0.951827247755068
14432000,0.95182722795286,0.906976731752102,0.98671093621889
14448000,0.963455163711883,0.926910327423767,0.991694379691774
14464000,0.953488355974947,0.916943499884622,0.971760784020109
14480000,0.926910307621559,0.882059811420801,0.961794015887589
14496000,0.961793996085381,0.916943499884622,0.98671093621889
14512000,0.935215947731992,0.906976731752102,0.961794015887589
14528000,0.903654475707928,0.817275759152793,0.971760784020109
14544000,0.931893691687819,0.87707642735454,0.961794015887589
14560000,0.931893691687819,0.857142831682875,0.991694379691774
14576000,0.940199331798253,0.892026579553321,0.966777399953849
14592000,0.948504971908687,0.897009963619581,0.976744168086369
14608000,0.945182735666721,0.87209304328828,0.991694379691774
14624000,0.948504971908687,0.906976731752102,0.98172755215263
14640000,0.945182735666721,0.931893711490027,0.951827247755068
14656000,0.943521587842426,0.906976731752102,0.976744168086369
14672000,0.951827247755068,0.892026579553321,0.991694379691774
14688000,0.945182715864513,0.887043195487061,0.976744168086369
14704000,0.943521587842426,0.882059811420801,0.976744168086369
14720000,0.956810631821328,0.916943499884622,0.996677763758034
14736000,0.928571415841438,0.882059811420801,0.98671093621889
14752000,0.925249179599472,0.86212627515576,0.976744168086369
14768000,0.94186045982034,0.897009963619581,0.971760784020109
14784000,0.958471759843415,0.901993347685842,1.00166114782429
14800000,0.923588051577385,0.882059811420801,0.956810631821328
14816000,0.946843863688808,0.901993347685842,0.991694379691774
14832000,0.938538203776166,0.901993347685842,0.956810631821328
14848000,0.953488375777155,0.921926883950883,0.991694379691774
14864000,0.940199331798253,0.911960115818362,0.961794015887589
14880000,0.94186045982034,0.897009963619581,0.98172755215263
14896000,0.941860479622548,0.882059811420801,0.991694379691774
14912000,0.946843863688808,0.926910327423767,0.971760784020109
14928000,0.928571435643646,0.892026579553321,0.956810631821328
14944000,0.94186045982034,0.892026579553321,0.966777399953849
14960000,0.933554819709906,0.911960115818362,0.961794015887589
14976000,0.960132887865502,0.901993347685842,1.00166114782429
14992000,0.940199331798253,0.916943499884622,0.961794015887589
15008000,0.933554819709906,0.916943499884622,0.951827247755068
15024000,0.925249179599472,0.887043195487061,0.961794015887589
15040000,0.953488375777155,0.897009963619581,0.996677763758034
15056000,0.950166099930773,0.911960115818362,0.976744168086369
15072000,0.968438527975936,0.936877095556287,0.98671093621889
15088000,0.951827247755068,0.887043195487061,0.996677763758034
15104000,0.968438547778144,0.931893711490027,0.991694379691774
15120000,0.958471759843415,0.901993347685842,0.991694379691774
15136000,0.918604647708917,0.882059811420801,0.956810631821328
15152000,0.928571435643646,0.911960115818362,0.946843863688808
15168000,0.938538203776166,0.906976731752102,0.971760784020109
15184000,0.921926903753091,0.837209295417834,0.98172755215263
15200000,0.9468438438866,0.87209304328828,0.98671093621889
15216000,0.953488355974947,0.916943499884622,0.976744168086369
15232000,0.950166099930773,0.916943499884622,0.971760784020109
15248000,0.948504971908687,0.921926883950883,0.961794015887589
15264000,0.930232543863524,0.847176063550355,0.98172755215263
15280000,0.938538203776166,0.911960115818362,0.966777399953849
15296000,0.951827247755068,0.936877095556287,0.98172755215263
15312000,0.925249179599472,0.911960115818362,0.931893711490027
15328000,0.94186045982034,0.916943499884622,0.971760784020109
15344000,0.943521587842426,0.901993347685842,0.98671093621889
15360000,0.956810631821328,0.911960115818362,0.991694379691774
15376000,0.935215947731992,0.901993347685842,0.971760784020109
15392000,0.94186045982034,0.87707642735454,0.98172755215263
15408000,0.956810631821328,0.916943499884622,0.991694379691774
15424000,0.958471759843415,0.936877095556287,0.976744168086369
15440000,0.9468438438866,0.916943499884622,0.966777399953849
15456000,0.935215947731992,0.892026579553321,0.966777399953849
15472000,0.938538223578374,0.86710965922202,0.996677763758034
15488000,0.923588031775177,0.892026579553321,0.961794015887589
15504000,0.950166099930773,0.921926883950883,0.98172755215263
15520000,0.95182722795286,0.921926883950883,0.976744168086369
15536000,0.926910307621559,0.906976731752102,0.946843863688808
15552000,0.9468438438866,0.892026579553321,0.976744168086369
15568000,0.946843863688808,0.87707642735454,0.996677763758034
15584000,0.940199331798253,0.916943499884622,0.951827247755068
15600000,0.950166099930773,0.911960115818362,0.98172755215263
15616000,0.948504991710895,0.916943499884622,0.991694379691774
15632000,0.925249159797264,0.847176063550355,0.971760784020109
15648000,0.94186045982034,0.911960115818362,0.976744168086369
15664000,0.953488355974947,0.887043195487061,0.98671093621889
15680000,0.943521587842426,0.86212627515576,0.98671093621889
15696000,0.950166119732981,0.931893711490027,0.971760784020109
15712000,0.9468438438866,0.906976731752102,0.971760784020109
15728000,0.951827247755068,0.892026579553321,1.00664453189056
15744000,0.953488375777155,0.897009963619581,0.991694379691774
15760000,0.943521587842426,0.897009963619581,0.971760784020109
15776000,0.926910307621559,0.887043195487061,0.966777399953849
15792000,0.930232563665732,0.86710965922202,0.98671093621889
15808000,0.918604647708917,0.827242527285314,0.976744168086369
15824000,0.9468438438866,0.887043195487061,0.98172755215263
15840000,0.94186045982034,0.916943499884622,0.966777399953849
15856000,0.943521587842426,0.916943499884622,0.961794015887589
15872000,0.953488355974947,0.921926883950883,0.98671093621889
15888000,0.935215947731992,0.892026579553321,0.956810631821328
15904000,0.936877055951871,0.857142831682875,0.98172755215263
15920000,0.960132887865502,0.906976731752102,0.996677763758034
15936000,0.968438527975936,0.936877095556287,0.98671093621889
15952000,0.945182715864513,0.901993347685842,0.98671093621889
15968000,0.923588031775177,0.852159447616615,0.98172755215263
15984000,0.926910307621559,0.87209304328828,0.976744168086369
16000000,0.956810631821328,0.911960115818362,1.01162791595682
16016000,0.900332219663755,0.837209295417834,0.961794015887589
16032000,0.935215947731992,0.887043195487061,0.961794015887589
16048000,0.9468438438866,0.916943499884622,0.976744168086369
16064000,0.936877095556287,0.87209304328828,0.996677763758034
16080000,0.953488355974947,0.901993347685842,0.98671093621889
16096000,0.948504971908687,0.901993347685842,0.98172755215263
16112000,0.918604667511125,0.86710965922202,0.956810631821328
16128000,0.9468438438866,0.892026579553321,0.976744168086369
16144000,0.938538203776166,0.882059811420801,0.98172755215263
16160000,0.945182715864513,0.87209304328828,0.98671093621889
16176000,0.951827247755068,0.936877095556287,0.961794015887589
16192000,0.933554819709906,0.87707642735454,0.966777399953849
16208000,0.9468438438866,0.892026579553321,0.98172755215263
16224000,0.950166099930773,0.897009963619581,0.98671093621889
16240000,0.941860479622548,0.926910327423767,0.961794015887589
16256000,0.955149503799242,0.892026579553321,0.991694379691774
16272000,0.958471759843415,0.901993347685842,0.996677763758034
16288000,0.938538203776166,0.882059811420801,0.98671093621889
16304000,0.943521607644634,0.941860479622548,0.946843863688808
16320000,0.950166119732981,0.936877095556287,0.961794015887589
16336000,0.955149503799242,0.911960115818362,1.00166114782429
16352000,0.960132887865502,0.936877095556287,0.976744168086369
16368000,0.931893691687819,0.887043195487061,0.956810631821328
16384000,0.925249179599472,0.887043195487061,0.956810631821328
16400000,0.928571435643646,0.901993347685842,0.941860479622548
16416000,0.950166119732981,0.926910327423767,0.976744168086369
16432000,0.921926923555299,0.882059811420801,0.946843863688808
16448000,0.920265795533212,0.897009963619581,0.936877095556287
16464000,0.928571435643646,0.892026579553321,0.956810631821328
16480000,0.935215947731992,0.906976731752102,0.961794015887589
16496000,0.940199331798253,0.906976731752102,0.961794015887589
16512000,0.940199331798253,0.897009963619581,1.00166114782429
16528000,0.943521587842426,0.882059811420801,0.98172755215263
16544000,0.961794015887589,0.911960115818362,0.996677763758034
16560000,0.943521587842426,0.887043195487061,0.98172755215263
16576000,0.948504971908687,0.901993347685842,0.98671093621889
16592000,0.935215947731992,0.911960115818362,0.951827247755068
16608000,0.940199331798253,0.901993347685842,0.966777399953849
16624000,0.945182715864513,0.921926883950883,0.961794015887589
16640000,0.9468438438866,0.921926883950883,0.961794015887589
16656000,0.925249179599472,0.897009963619581,0.951827247755068
16672000,0.940199351600461,0.931893711490027,0.951827247755068
16688000,0.920265775731004,0.887043195487061,0.961794015887589
16704000,0.960132887865502,0.926910327423767,0.976744168086369
16720000,0.938538203776166,0.897009963619581,0.976744168086369
16736000,0.935215947731992,0.882059811420801,0.971760784020109
16752000,0.935215947731992,0.921926883950883,0.946843863688808
16768000,0.931893691687819,0.892026579553321,0.976744168086369
16784000,0.950166099930773,0.897009963619581,0.976744168086369
16800000,0.930232563665732,0.921926883950883,0.941860479622548
16816000,0.911960115818362,0.892026579553321,0.921926883950883
16832000,0.946843863688808,0.897009963619581,0.991694379691774
16848000,0.931893691687819,0.882059811420801,0.966777399953849
16864000,0.945182735666721,0.931893711490027,0.971760784020109
16880000,0.920265795533212,0.882059811420801,0.941860479622548
16896000,0.925249179599472,0.882059811420801,0.951827247755068
16912000,0.936877075754079,0.887043195487061,0.971760784020109
16928000,0.928571415841438,0.901993347685842,0.976744168086369
16944000,0.916943539489038,0.86212627515576,0.946843863688808
16960000,0.94186045982034,0.911960115818362,0.971760784020109
16976000,0.928571435643646,0.882059811420801,0.956810631821328
16992000,0.926910307621559,0.87707642735454,0.951827247755068
17008000,0.921926903753091,0.901993347685842,0.941860479622548
17024000,0.936877095556287,0.87707642735454,0.996677763758034
17040000,0.925249179599472,0.887043195487061,0.956810631821328
17056000,0.950166099930773,0.911960115818362,0.976744168086369
17072000,0.940199311996045,0.857142831682875,0.98671093621889
17088000,0.940199351600461,0.926910327423767,0.961794015887589
17104000,0.913621243840449,0.906976731752102,0.921926883950883
17120000,0.925249159797264,0.911960115818362,0.941860479622548
17136000,0.945182715864513,0.906976731752102,0.976744168086369
17152000,0.920265795533212,0.901993347685842,0.931893711490027
17168000,0.940199331798253,0.882059811420801,0.98172755215263
17184000,0.923588051577385,0.887043195487061,0.956810631821328
17200000,0.901993347685842,0.887043195487061,0.911960115818362
17216000,0.935215947731992,0.911960115818362,0.951827247755068
17232000,0.923588051577385,0.86212627515576,0.956810631821328
17248000,0.938538203776166,0.887043195487061,0.966777399953849
17264000,0.935215947731992,0.897009963619581,0.971760784020109
17280000,0.91694351968683,0.892026579553321,0.941860479622548
17296000,0.951827247755068,0.931893711490027,0.976744168086369
17312000,0.935215947731992,0.847176063550355,0.996677763758034
17328000,0.926910307621559,0.897009963619581,0.941860479622548
17344000,0.936877055951871,0.911960115818362,0.976744168086369
17360000,0.933554819709906,0.901993347685842,0.951827247755068
17376000,0.931893691687819,0.901993347685842,0.961794015887589
17392000,0.936877075754079,0.87209304328828,0.976744168086369
17408000,0.920265795533212,0.887043195487061,0.936877095556287
17424000,0.928571455445854,0.86710965922202,0.991694379691774
17440000,0.938538203776166,0.906976731752102,0.966777399953849
17456000,0.926910307621559,0.86212627515576,0.966777399953849
17472000,0.923588051577385,0.86212627515576,0.966777399953849
17488000,0.931893671885611,0.892026579553321,0.98172755215263
17504000,0.958471759843415,0.906976731752102,0.996677763758034
17520000,0.936877075754079,0.916943499884622,0.956810631821328
17536000,0.908637859774189,0.882059811420801,0.921926883950883
17552000,0.920265775731004,0.86710965922202,0.971760784020109
17568000,0.923588051577385,0.897009963619581,0.941860479622548
17584000,0.908637859774189,0.832225911351574,0.98671093621889
17600000,0.931893691687819,0.882059811420801,0.98172755215263
17616000,0.91196013562057,0.892026579553321,0.926910327423767
17632000,0.94186045982034,0.906976731752102,0.961794015887589
17648000,0.931893691687819,0.87707642735454,0.961794015887589
17664000,0.950166099930773,0.921926883950883,0.966777399953849
17680000,0.946843863688808,0.86212627515576,1.00664453189056
17696000,0.945182715864513,0.911960115818362,0.961794015887589
17712000,0.905315603730015,0.887043195487061,0.921926883950883
17728000,0.951827247755068,0.901993347685842,0.996677763758034
17744000,0.931893691687819,0.87707642735454,1.00166114782429
17760000,0.938538203776166,0.916943499884622,0.951827247755068
17776000,0.936877075754079,0.87707642735454,0.971760784020109
17792000,0.935215947731992,0.887043195487061,0.961794015887589
17808000,0.951827247755068,0.87707642735454,0.996677763758034
17824000,0.94186045982034,0.911960115818362,0.971760784020109
17840000,0.933554819709906,0.892026579553321,1.01162791595682
17856000,0.935215927929785,0.921926883950883,0.961794015887589
17872000,0.925249159797264,0.897009963619581,0.976744168086369
17888000,0.936877075754079,0.897009963619581,0.966777399953849
17904000,0.923588051577385,0.86710965922202,0.961794015887589
17920000,0.938538203776166,0.911960115818362,0.961794015887589
17936000,0.946843863688808,0.87707642735454,0.991694379691774
17952000,0.938538203776166,0.897009963619581,0.971760784020109
17968000,0.897009963619581,0.86710965922202,0.916943499884622
17984000,0.901993347685842,0.842192679484095,0.946843863688808
18000000,0.926910307621559,0.911960115818362,0.936877095556287
18016000,0.921926903753091,0.87707642735454,0.98172755215263
18032000,0.920265775731004,0.882059811420801,0.956810631821328
18048000,0.940199331798253,0.911960115818362,0.966777399953849
18064000,0.928571415841438,0.906976731752102,0.956810631821328
18080000,0.928571415841438,0.906976731752102,0.971760784020109
18096000,0.933554819709906,0.916943499884622,0.951827247755068
18112000,0.928571435643646,0.911960115818362,0.941860479622548
18128000,0.931893691687819,0.882059811420801,0.98671093621889
18144000,0.913621263642657,0.86212627515576,0.956810631821328
18160000,0.921926923555299,0.892026579553321,0.946843863688808
18176000,0.923588031775177,0.911960115818362,0.941860479622548
18192000,0.931893691687819,0.892026579553321,0.956810631821328
18208000,0.915282411466952,0.86710965922202,0.951827247755068
18224000,0.91196013562057,0.87707642735454,0.961794015887589
18240000,0.925249179599472,0.887043195487061,0.946843863688808
18256000,0.928571435643646,0.901993347685842,0.956810631821328
18272000,0.936877075754079,0.921926883950883,0.961794015887589
18288000,0.926910287819351,0.906976731752102,0.951827247755068
18304000,0.948504991710895,0.931893711490027,0.971760784020109
18320000,0.940199331798253,0.882059811420801,0.976744168086369
18336000,0.900332239465963,0.86212627515576,0.956810631821328
18352000,0.933554819709906,0.887043195487061,0.961794015887589
18368000,0.936877075754079,0.882059811420801,0.966777399953849
18384000,0.943521587842426,0.906976731752102,0.966777399953849
18400000,0.935215947731992,0.897009963619581,0.971760784020109
18416000,0.915282391664744,0.897009963619581,0.941860479622548
18432000,0.933554819709906,0.906976731752102,0.956810631821328
18448000,0.938538203776166,0.892026579553321,0.966777399953849
18464000,0.943521587842426,0.916943499884622,0.966777399953849
18480000,0.931893691687819,0.887043195487061,0.961794015887589
18496000,0.953488355974947,0.921926883950883,0.98671093621889
18512000,0.933554819709906,0.901993347685842,0.971760784020109
18528000,0.941860479622548,0.926910327423767,0.951827247755068
18544000,0.955149503799242,0.906976731752102,1.01661130002308
18560000,0.941860479622548,0.926910327423767,0.966777399953849
18576000,0.910299007598483,0.901993347685842,0.926910327423767
18592000,0.935215947731992,0.892026579553321,0.956810631821328
18608000,0.943521587842426,0.901993347685842,0.976744168086369
18624000,0.938538203776166,0.911960115818362,0.956810631821328
18640000,0.928571415841438,0.887043195487061,0.976744168086369
18656000,0.946843863688808,0.931893711490027,0.956810631821328
18672000,0.95182722795286,0.901993347685842,0.98671093621889
18688000,0.936877075754079,0.882059811420801,0.971760784020109
18704000,0.943521607644634,0.941860479622548,0.946843863688808
18720000,0.926910307621559,0.892026579553321,0.961794015887589
18736000,0.940199331798253,0.897009963619581,0.976744168086369
18752000,0.951827247755068,0.921926883950883,0.991694379691774
18768000,0.923588051577385,0.901993347685842,0.936877095556287
18784000,0.915282371862535,0.911960115818362,0.921926883950883
18800000,0.928571435643646,0.911960115818362,0.946843863688808
18816000,0.926910307621559,0.887043195487061,0.966777399953849
18832000,0.936877075754079,0.906976731752102,0.966777399953849
18848000,0.945182715864513,0.901993347685842,0.971760784020109
18864000,0.930232563665732,0.921926883950883,0.936877095556287
18880000,0.925249179599472,0.887043195487061,0.956810631821328
18896000,0.910298987796275,0.901993347685842,0.921926883950883
18912000,0.950166099930773,0.911960115818362,0.98671093621889
18928000,0.925249179599472,0.906976731752102,0.936877095556287
18944000,0.915282391664744,0.897009963619581,0.951827247755068
18960000,0.938538203776166,0.901993347685842,0.961794015887589
18976000,0.925249179599472,0.882059811420801,0.951827247755068
18992000,0.921926903753091,0.887043195487061,0.976744168086369
19008000,0.948504971908687,0.906976731752102,0.971760784020109
19024000,0.933554819709906,0.921926883950883,0.946843863688808
19040000,0.950166099930773,0.906976731752102,0.98172755215263
19056000,0.925249179599472,0.882059811420801,0.956810631821328
19072000,0.928571435643646,0.87707642735454,0.961794015887589
19088000,0.95182722795286,0.916943499884622,0.98671093621889
19104000,0.935215947731992,0.897009963619581,0.961794015887589
19120000,0.933554819709906,0.901993347685842,0.961794015887589
19136000,0.918604647708917,0.901993347685842,0.936877095556287
19152000,0.9468438438866,0.892026579553321,0.976744168086369
19168000,0.943521587842426,0.916943499884622,0.996677763758034
19184000,0.938538203776166,0.916943499884622,0.956810631821328
19200000,0.938538203776166,0.897009963619581,0.971760784020109
19216000,0.910298987796275,0.901993347685842,0.921926883950883
19232000,0.933554819709906,0.911960115818362,0.951827247755068
19248000,0.935215947731992,0.921926883950883,0.946843863688808
19264000,0.933554819709906,0.897009963619581,0.966777399953849
19280000,0.906976731752102,0.882059811420801,0.921926883950883
19296000,0.928571435643646,0.901993347685842,0.951827247755068
19312000,0.930232563665732,0.901993347685842,0.961794015887589
19328000,0.925249179599472,0.892026579553321,0.946843863688808
19344000,0.915282391664744,0.901993347685842,0.926910327423767
19360000,0.933554819709906,0.901993347685842,0.956810631821328
19376000,0.943521607644634,0.931893711490027,0.951827247755068
19392000,0.925249159797264,0.897009963619581,0.961794015887589
19408000,0.941860479622548,0.926910327423767,0.956810631821328
19424000,0.931893691687819,0.911960115818362,0.941860479622548
19440000,0.91196013562057,0.87707642735454,0.946843863688808
19456000,0.915282391664744,0.887043195487061,0.941860479622548
19472000,0.943521587842426,0.901993347685842,0.98172755215263
19488000,0.931893691687819,0.882059811420801,0.976744168086369
19504000,0.936877075754079,0.897009963619581,0.956810631821328
19520000,0.925249159797264,0.882059811420801,0.976744168086369
19536000,0.918604667511125,0.87209304328828,0.956810631821328
19552000,0.935215947731992,0.906976731752102,0.951827247755068
19568000,0.935215947731992,0.901993347685842,0.961794015887589
19584000,0.913621263642657,0.897009963619581,0.926910327423767
19600000,0.925249179599472,0.901993347685842,0.946843863688808
19616000,0.925249179599472,0.911960115818362,0.936877095556287
19632000,0.930232563665732,0.921926883950883,0.936877095556287
19648000,0.923588031775177,0.916943499884622,0.931893711490027
19664000,0.918604647708917,0.901993347685842,0.941860479622548
19680000,0.915282391664744,0.897009963619581,0.946843863688808
19696000,0.915282391664744,0.906976731752102,0.931893711490027
19712000,0.918604667511125,0.86212627515576,0.956810631821328
19728000,0.903654495510136,0.86212627515576,0.941860479622548
19744000,0.918604667511125,0.87707642735454,0.941860479622548
19760000,0.950166099930773,0.921926883950883,0.971760784020109
19776000,0.921926923555299,0.882059811420801,0.951827247755068
19792000,0.940199331798253,0.906976731752102,0.966777399953849
19808000,0.945182715864513,0.911960115818362,0.976744168086369
19824000,0.91694351968683,0.897009963619581,0.941860479622548
19840000,0.900332219663755,0.847176063550355,0.931893711490027
19856000,0.935215947731992,0.906976731752102,0.961794015887589
19872000,0.933554819709906,0.887043195487061,0.971760784020109
19888000,0.920265775731004,0.887043195487061,0.966777399953849
19904000,0.928571415841438,0.887043195487061,0.98172755215263
19920000,0.915282411466952,0.882059811420801,0.931893711490027
19936000,0.94186045982034,0.921926883950883,0.951827247755068
19952000,0.918604647708917,0.897009963619581,0.941860479622548
19968000,0.920265795533212,0.887043195487061,0.941860479622548
19984000,0.91694351968683,0.87707642735454,0.956810631821328
20000000,0.933554819709906,0.906976731752102,0.946843863688808
20016000,0.913621243840449,0.857142831682875,0.961794015887589
20032000,0.935215947731992,0.906976731752102,0.966777399953849
20048000,0.918604667511125,0.87707642735454,0.946843863688808
20064000,0.901993347685842,0.897009963619581,0.906976731752102
20080000,0.915282391664744,0.892026579553321,0.956810631821328
20096000,0.90697675155431,0.892026579553321,0.926910327423767
20112000,0.920265775731004,0.906976731752102,0.931893711490027
20128000,0.920265775731004,0.87707642735454,0.976744168086369
20144000,0.913621263642657,0.847176063550355,0.961794015887589
20160000,0.913621263642657,0.897009963619581,0.946843863688808
20176000,0.930232563665732,0.892026579553321,0.956810631821328
20192000,0.91694351968683,0.901993347685842,0.931893711490027
20208000,0.933554819709906,0.901993347685842,0.971760784020109
20224000,0.930232563665732,0.921926883950883,0.941860479622548
20240000,0.90697675155431,0.882059811420801,0.941860479622548
20256000,0.921926923555299,0.882059811420801,0.956810631821328
20272000,0.933554819709906,0.897009963619581,0.956810631821328
20288000,0.897009963619581,0.887043195487061,0.906976731752102
20304000,0.94186045982034,0.916943499884622,0.98172755215263
20320000,0.935215947731992,0.87707642735454,0.976744168086369
20336000,0.915282371862535,0.906976731752102,0.921926883950883
20352000,0.91694351968683,0.87707642735454,0.956810631821328
20368000,0.930232563665732,0.916943499884622,0.946843863688808
20384000,0.940199351600461,0.931893711490027,0.951827247755068
20400000,0.923588031775177,0.882059811420801,0.966777399953849
20416000,0.926910307621559,0.887043195487061,0.966777399953849
20432000,0.915282391664744,0.87707642735454,0.961794015887589
20448000,0.91196013562057,0.887043195487061,0.931893711490027
20464000,0.913621283444865,0.86212627515576,0.946843863688808
20480000,0.903654475707928,0.842192679484095,0.946843863688808
20496000,0.905315623532223,0.822259143219054,0.951827247755068
20512000,0.913621283444865,0.86212627515576,0.946843863688808
20528000,0.910298987796275,0.897009963619581,0.921926883950883
20544000,0.905315623532223,0.87209304328828,0.946843863688808
20560000,0.925249159797264,0.916943499884622,0.936877095556287
20576000,0.935215927929785,0.911960115818362,0.971760784020109
20592000,0.915282391664744,0.857142831682875,0.946843863688808
20608000,0.91196013562057,0.847176063550355,0.951827247755068
20624000,0.913621263642657,0.86710965922202,0.956810631821328
20640000,0.925249159797264,0.887043195487061,0.976744168086369
20656000,0.900332219663755,0.892026579553321,0.911960115818362
20672000,0.893687707575408,0.87707642735454,0.916943499884622
20688000,0.901993347685842,0.837209295417834,0.956810631821328
20704000,0.920265795533212,0.86710965922202,0.956810631821328
20720000,0.933554819709906,0.892026579553321,0.961794015887589
20736000,0.926910307621559,0.882059811420801,0.971760784020109
20752000,0.903654495510136,0.87707642735454,0.931893711490027
20768000,0.905315623532223,0.857142831682875,0.931893711490027
20784000,0.931893691687819,0.901993347685842,0.956810631821328
20800000,0.887043195487061,0.87707642735454,0.897009963619581
20816000,0.928571435643646,0.901993347685842,0.941860479622548
20832000,0.94186045982034,0.911960115818362,0.976744168086369
20848000,0.887043175684853,0.857142831682875,0.911960115818362
20864000,0.923588051577385,0.897009963619581,0.941860479622548
20880000,0.916943539489038,0.86710965922202,0.956810631821328
20896000,0.887043175684853,0.837209295417834,0.916943499884622
20912000,0.90697675155431,0.86710965922202,0.931893711490027
20928000,0.918604627906709,0.911960115818362,0.921926883950883
20944000,0.920265795533212,0.882059811420801,0.946843863688808
20960000,0.925249179599472,0.911960115818362,0.936877095556287
20976000,0.921926923555299,0.882059811420801,0.956810631821328
20992000,0.925249179599472,0.87209304328828,0.956810631821328
21008000,0.915282391664744,0.87209304328828,0.951827247755068
21024000,0.916943539489038,0.87209304328828,0.951827247755068
21040000,0.898671091641668,0.87209304328828,0.916943499884622
21056000,0.945182735666721,0.901993347685842,0.996677763758034
21072000,0.921926923555299,0.87209304328828,0.966777399953849
21088000,0.923588051577385,0.882059811420801,0.951827247755068
21104000,0.913621263642657,0.847176063550355,0.956810631821328
21120000,0.870431875661777,0.842192679484095,0.911960115818362
21136000,0.903654475707928,0.887043195487061,0.921926883950883
21152000,0.926910307621559,0.887043195487061,0.961794015887589
21168000,0.925249159797264,0.901993347685842,0.956810631821328
21184000,0.900332239465963,0.812292375086533,0.946843863688808
21200000,0.933554819709906,0.901993347685842,0.961794015887589
21216000,0.91196013562057,0.882059811420801,0.946843863688808
21232000,0.913621263642657,0.901993347685842,0.926910327423767
21248000,0.913621283444865,0.87707642735454,0.936877095556287
21264000,0.905315623532223,0.87209304328828,0.926910327423767
21280000,0.920265775731004,0.827242527285314,0.976744168086369
21296000,0.888704323509148,0.87707642735454,0.906976731752102
21312000,0.878737535574419,0.832225911351574,0.916943499884622
21328000,0.905315603730015,0.897009963619581,0.911960115818362
21344000,0.901993347685842,0.847176063550355,0.941860479622548
21360000,0.926910287819351,0.916943499884622,0.941860479622548
21376000,0.895348815795287,0.857142831682875,0.916943499884622
21392000,0.900332219663755,0.87209304328828,0.921926883950883
21408000,0.870431895463985,0.827242527285314,0.911960115818362
21424000,0.913621263642657,0.882059811420801,0.941860479622548
21440000,0.925249179599472,0.87209304328828,0.966777399953849
21456000,0.90199336748805,0.86710965922202,0.936877095556287
21472000,0.921926903753091,0.906976731752102,0.941860479622548
21488000,0.915282411466952,0.87209304328828,0.946843863688808
21504000,0.921926923555299,0.892026579553321,0.936877095556287
21520000,0.91694351968683,0.847176063550355,0.951827247755068
21536000,0.920265775731004,0.897009963619581,0.956810631821328
21552000,0.900332239465963,0.812292375086533,0.956810631821328
21568000,0.926910307621559,0.87707642735454,0.966777399953849
21584000,0.920265795533212,0.887043195487061,0.941860479622548
21600000,0.933554799907698,0.897009963619581,0.98671093621889
21616000,0.928571435643646,0.887043195487061,0.961794015887589
21632000,0.926910307621559,0.887043195487061,0.951827247755068
21648000,0.911960155422778,0.87209304328828,0.936877095556287
21664000,0.933554819709906,0.882059811420801,0.98671093621889
21680000,0.918604647708917,0.87707642735454,0.966777399953849
21696000,0.91196013562057,0.892026579553321,0.926910327423767
21712000,0.936877075754079,0.887043195487061,0.971760784020109
21728000,0.921926903753091,0.897009963619581,0.946843863688808
21744000,0.897009963619581,0.87707642735454,0.921926883950883
21760000,0.921926903753091,0.897009963619581,0.946843863688808
21776000,0.918604647708917,0.882059811420801,0.976744168086369
21792000,0.931893691687819,0.916943499884622,0.946843863688808
21808000,0.915282411466952,0.87707642735454,0.936877095556287
21824000,0.938538203776166,0.901993347685842,0.976744168086369
21840000,0.915282371862535,0.852159447616615,0.98172755215263
21856000,0.905315623532223,0.87707642735454,0.926910327423767
21872000,0.898671111443876,0.882059811420801,0.926910327423767
21888000,0.926910287819351,0.897009963619581,0.961794015887589
21904000,0.910298987796275,0.857142831682875,0.951827247755068
21920000,0.93023258346794,0.86212627515576,0.991694379691774
21936000,0.926910307621559,0.901993347685842,0.951827247755068
21952000,0.910299007598483,0.847176063550355,0.956810631821328
21968000,0.880398663596506,0.847176063550355,0.921926883950883
21984000,0.920265775731004,0.87707642735454,0.971760784020109
22000000,0.935215947731992,0.911960115818362,0.946843863688808
22016000,0.930232563665732,0.901993347685842,0.956810631821328
22032000,0.895348835597495,0.87707642735454,0.916943499884622
22048000,0.915282391664744,0.887043195487061,0.966777399953849
22064000,0.935215967534201,0.926910327423767,0.951827247755068
22080000,0.940199331798253,0.897009963619581,1.00166114782429
22096000,0.923588051577385,0.906976731752102,0.936877095556287
22112000,0.906976731752102,0.857142831682875,0.951827247755068
22128000,0.905315603730015,0.842192679484095,0.98671093621889
22144000,0.938538183973958,0.911960115818362,0.98671093621889
22160000,0.901993347685842,0.852159447616615,0.931893711490027
22176000,0.913621263642657,0.892026579553321,0.941860479622548
22192000,0.918604647708917,0.892026579553321,0.941860479622548
22208000,0.925249179599472,0.882059811420801,0.961794015887589
22224000,0.918604667511125,0.86710965922202,0.961794015887589
22240000,0.933554819709906,0.857142831682875,1.00166114782429
22256000,0.900332219663755,0.892026579553321,0.906976731752102
22272000,0.901993347685842,0.857142831682875,0.946843863688808
22288000,0.923588031775177,0.901993347685842,0.951827247755068
22304000,0.903654495510136,0.887043195487061,0.926910327423767
22320000,0.903654475707928,0.852159447616615,0.961794015887589
22336000,0.91694351968683,0.87209304328828,0.966777399953849
22352000,0.926910287819351,0.901993347685842,0.961794015887589
22368000,0.931893691687819,0.897009963619581,0.966777399953849
22384000,0.880398663596506,0.842192679484095,0.911960115818362
22400000,0.900332219663755,0.87707642735454,0.916943499884622
22416000,0.90199336748805,0.86710965922202,0.931893711490027
22432000,0.915282391664744,0.887043195487061,0.956810631821328
22448000,0.940199331798253,0.916943499884622,0.976744168086369
22464000,0.898671111443876,0.86212627515576,0.946843863688808
22480000,0.913621263642657,0.87707642735454,0.941860479622548
22496000,0.913621263642657,0.897009963619581,0.941860479622548
22512000,0.887043195487061,0.847176063550355,0.946843863688808
22528000,0.900332219663755,0.882059811420801,0.921926883950883
22544000,0.883720939442887,0.802325606954013,0.951827247755068
22560000,0.91196013562057,0.86710965922202,0.946843863688808
22576000,0.905315623532223,0.86212627515576,0.976744168086369
22592000,0.933554819709906,0.916943499884622,0.946843863688808
22608000,0.921926903753091,0.916943499884622,0.931893711490027
22624000,0.898671111443876,0.86212627515576,0.961794015887589
22640000,0.908637879576397,0.87209304328828,0.971760784020109
22656000,0.898671091641668,0.852159447616615,0.936877095556287
22672000,0.933554819709906,0.901993347685842,0.956810631821328
22688000,0.898671091641668,0.842192679484095,0.941860479622548
22704000,0.905315623532223,0.87209304328828,0.951827247755068
22720000,0.930232543863524,0.906976731752102,0.961794015887589
22736000,0.941860479622548,0.931893711490027,0.956810631821328
22752000,0.933554819709906,0.916943499884622,0.951827247755068
22768000,0.931893691687819,0.87707642735454,0.961794015887589
22784000,0.925249179599472,0.911960115818362,0.936877095556287
22800000,0.908637859774189,0.892026579553321,0.921926883950883
22816000,0.933554799907698,0.916943499884622,0.961794015887589
22832000,0.905315603730015,0.842192679484095,0.98671093621889
22848000,0.918604647708917,0.901993347685842,0.941860479622548
22864000,0.938538203776166,0.906976731752102,0.976744168086369
22880000,0.913621263642657,0.887043195487061,0.941860479622548
22896000,0.888704323509148,0.87209304328828,0.901993347685842
22912000,0.925249159797264,0.887043195487061,0.98172755215263
22928000,0.931893671885611,0.921926883950883,0.951827247755068
22944000,0.890365451531234,0.86710965922202,0.921926883950883
22960000,0.913621263642657,0.892026579553321,0.941860479622548
22976000,0.938538203776166,0.897009963619581,0.966777399953849
22992000,0.926910287819351,0.892026579553321,0.976744168086369
23008000,0.925249179599472,0.87707642735454,0.961794015887589
23024000,0.895348835597495,0.842192679484095,0.956810631821328
23040000,0.890365451531234,0.86710965922202,0.911960115818362
23056000,0.915282391664744,0.901993347685842,0.936877095556287
23072000,0.905315623532223,0.87707642735454,0.926910327423767
23088000,0.901993347685842,0.852159447616615,0.956810631821328
23104000,0.923588031775177,0.901993347685842,0.951827247755068
23120000,0.926910307621559,0.911960115818362,0.936877095556287
23136000,0.921926923555299,0.887043195487061,0.941860479622548
23152000,0.930232563665732,0.921926883950883,0.941860479622548
23168000,0.913621263642657,0.892026579553321,0.941860479622548
23184000,0.921926923555299,0.87707642735454,0.956810631821328
23200000,0.91694351968683,0.892026579553321,0.936877095556287
23216000,0.925249179599472,0.897009963619581,0.941860479622548
23232000,0.935215947731992,0.887043195487061,0.98671093621889
23248000,0.935215947731992,0.897009963619581,0.966777399953849
23264000,0.933554819709906,0.901993347685842,0.961794015887589
23280000,0.918604647708917,0.897009963619581,0.941860479622548
23296000,0.913621263642657,0.887043195487061,0.951827247755068
23312000,0.905315623532223,0.87707642735454,0.936877095556287
23328000,0.9468438438866,0.911960115818362,0.971760784020109
23344000,0.945182715864513,0.911960115818362,0.98172755215263
23360000,0.925249179599472,0.887043195487061,0.961794015887589
23376000,0.925249179599472,0.87209304328828,0.961794015887589
23392000,0.918604647708917,0.897009963619581,0.936877095556287
23408000,0.91196013562057,0.887043195487061,0.926910327423767
23424000,0.930232563665732,0.892026579553321,0.971760784020109
23440000,0.926910307621559,0.892026579553321,0.956810631821328
23456000,0.90697675155431,0.882059811420801,0.951827247755068
23472000,0.928571435643646,0.892026579553321,0.966777399953849
23488000,0.915282391664744,0.887043195487061,0.961794015887589
23504000,0.94186045982034,0.911960115818362,0.991694379691774
23520000,0.918604647708917,0.87707642735454,0.966777399953849
23536000,0.908637879576397,0.882059811420801,0.931893711490027
23552000,0.91196013562057,0.887043195487061,0.951827247755068
23568000,0.921926903753091,0.87209304328828,0.98172755215263
23584000,0.91196013562057,0.87707642735454,0.971760784020109
23600000,0.931893711490027,0.926910327423767,0.941860479622548
23616000,0.903654475707928,0.852159447616615,0.956810631821328
23632000,0.921926903753091,0.87707642735454,0.976744168086369
23648000,0.900332219663755,0.887043195487061,0.906976731752102
23664000,0.915282411466952,0.882059811420801,0.936877095556287
23680000,0.925249159797264,0.87707642735454,0.98172755215263
23696000,0.913621263642657,0.86710965922202,0.961794015887589
23712000,0.925249159797264,0.897009963619581,0.956810631821328
23728000,0.897009963619581,0.852159447616615,0.941860479622548
23744000,0.905315623532223,0.87707642735454,0.941860479622548
23760000,0.908637899378605,0.86710965922202,0.931893711490027
23776000,0.901993347685842,0.892026579553321,0.911960115818362
23792000,0.905315603730015,0.901993347685842,0.906976731752102
23808000,0.898671091641668,0.882059811420801,0.916943499884622
23824000,0.91196013562057,0.86710965922202,0.956810631821328
23840000,0.913621263642657,0.892026579553321,0.936877095556287
23856000,0.900332219663755,0.852159447616615,0.936877095556287
23872000,0.923588031775177,0.887043195487061,0.961794015887589
23888000,0.925249179599472,0.897009963619581,0.946843863688808
23904000,0.90199336748805,0.87707642735454,0.941860479622548
23920000,0.921926903753091,0.882059811420801,0.98172755215263
23936000,0.925249179599472,0.897009963619581,0.951827247755068
23952000,0.903654495510136,0.86710965922202,0.936877095556287
23968000,0.91694351968683,0.882059811420801,0.98671093621889
23984000,0.910299007598483,0.892026579553321,0.946843863688808
24000000,0.925249179599472,0.87707642735454,0.961794015887589
24016000,0.888704343311356,0.86212627515576,0.936877095556287
24032000,0.908637859774189,0.887043195487061,0.921926883950883
24048000,0.918604667511125,0.87707642735454,0.951827247755068
24064000,0.928571415841438,0.897009963619581,0.976744168086369
24080000,0.878737535574419,0.847176063550355,0.911960115818362
24096000,0.903654475707928,0.857142831682875,0.936877095556287
24112000,0.910299027400691,0.86710965922202,0.931893711490027
24128000,0.936877075754079,0.897009963619581,0.961794015887589
24144000,0.928571435643646,0.921926883950883,0.936877095556287
24160000,0.90199336748805,0.87707642735454,0.941860479622548
24176000,0.90199336748805,0.87209304328828,0.961794015887589
24192000,0.918604667511125,0.897009963619581,0.931893711490027
24208000,0.906976731752102,0.897009963619581,0.911960115818362
24224000,0.925249179599472,0.892026579553321,0.951827247755068
24240000,0.915282391664744,0.897009963619581,0.946843863688808
24256000,0.915282391664744,0.882059811420801,0.961794015887589
24272000,0.905315623532223,0.87209304328828,0.956810631821328
24288000,0.930232563665732,0.887043195487061,0.991694379691774
24304000,0.903654495510136,0.882059811420801,0.941860479622548
24320000,0.923588031775177,0.916943499884622,0.931893711490027
24336000,0.935215947731992,0.921926883950883,0.946843863688808
24352000,0.90199336748805,0.86710965922202,0.951827247755068
24368000,0.900332239465963,0.87209304328828,0.956810631821328
24384000,0.893687707575408,0.857142831682875,0.956810631821328
24400000,0.920265775731004,0.901993347685842,0.951827247755068
24416000,0.880398683398714,0.812292375086533,0.946843863688808
24432000,0.91196013562057,0.897009963619581,0.931893711490027
24448000,0.918604647708917,0.906976731752102,0.931893711490027
24464000,0.930232563665732,0.892026579553321,0.966777399953849
24480000,0.915282391664744,0.882059811420801,0.946843863688808
24496000,0.938538203776166,0.911960115818362,0.966777399953849
24512000,0.900332219663755,0.882059811420801,0.921926883950883
24528000,0.913621243840449,0.906976731752102,0.921926883950883
24544000,0.921926923555299,0.882059811420801,0.956810631821328
24560000,0.916943539489038,0.87209304328828,0.951827247755068
24576000,0.931893671885611,0.901993347685842,0.971760784020109
24592000,0.903654475707928,0.882059811420801,0.921926883950883
24608000,0.890365451531234,0.817275759152793,0.931893711490027
24624000,0.918604647708917,0.892026579553321,0.971760784020109
24640000,0.905315603730015,0.842192679484095,0.98172755215263
24656000,0.918604647708917,0.901993347685842,0.941860479622548
24672000,0.905315623532223,0.882059811420801,0.931893711490027
24688000,0.923588051577385,0.87707642735454,0.946843863688808
24704000,0.903654495510136,0.822259143219054,0.961794015887589
24720000,0.91196013562057,0.87209304328828,0.971760784020109
24736000,0.91196013562057,0.86212627515576,0.961794015887589
24752000,0.931893691687819,0.921926883950883,0.941860479622548
24768000,0.918604647708917,0.906976731752102,0.926910327423767
24784000,0.925249159797264,0.906976731752102,0.956810631821328
24800000,0.918604647708917,0.887043195487061,0.976744168086369
24816000,0.901993347685842,0.897009963619581,0.906976731752102
24832000,0.908637879576397,0.87707642735454,0.936877095556287
24848000,0.905315623532223,0.882059811420801,0.941860479622548
24864000,0.943521607644634,0.936877095556287,0.951827247755068
24880000,0.935215947731992,0.921926883950883,0.951827247755068
24896000,0.918604647708917,0.897009963619581,0.951827247755068
24912000,0.91196013562057,0.882059811420801,0.956810631821328
24928000,0.913621263642657,0.887043195487061,0.946843863688808
24944000,0.918604667511125,0.87209304328828,0.951827247755068
24960000,0.91694351968683,0.897009963619581,0.931893711490027
24976000,0.910299007598483,0.897009963619581,0.936877095556287
24992000,0.908637879576397,0.87707642735454,0.951827247755068
25008000,0.905315623532223,0.892026579553321,0.926910327423767
25024000,0.91196013562057,0.887043195487061,0.936877095556287
25040000,0.941860479622548,0.926910327423767,0.966777399953849
25056000,0.931893691687819,0.901993347685842,0.951827247755068
25072000,0.905315603730015,0.892026579553321,0.911960115818362
25088000,0.926910307621559,0.892026579553321,0.991694379691774
25104000,0.94186045982034,0.921926883950883,0.951827247755068
25120000,0.915282391664744,0.87707642735454,0.971760784020109
25136000,0.91196013562057,0.887043195487061,0.926910327423767
25152000,0.90697675155431,0.892026579553321,0.926910327423767
25168000,0.943521587842426,0.911960115818362,1.00166114782429
25184000,0.918604667511125,0.887043195487061,0.941860479622548
25200000,0.931893691687819,0.921926883950883,0.941860479622548
25216000,0.923588031775177,0.887043195487061,0.966777399953849
25232000,0.900332219663755,0.887043195487061,0.916943499884622
25248000,0.898671111443876,0.86212627515576,0.931893711490027
25264000,0.895348835597495,0.887043195487061,0.901993347685842
25280000,0.913621263642657,0.882059811420801,0.971760784020109
25296000,0.915282391664744,0.897009963619581,0.946843863688808
25312000,0.908637879576397,0.892026579553321,0.941860479622548
25328000,0.926910287819351,0.911960115818362,0.951827247755068
25344000,0.897009963619581,0.87209304328828,0.916943499884622
25360000,0.910299007598483,0.882059811420801,0.931893711490027
25376000,0.90697675155431,0.882059811420801,0.951827247755068
25392000,0.898671091641668,0.86710965922202,0.921926883950883
25408000,0.91196013562057,0.87707642735454,0.941860479622548
25424000,0.926910307621559,0.906976731752102,0.946843863688808
25440000,0.90697675155431,0.87707642735454,0.931893711490027
25456000,0.921926923555299,0.897009963619581,0.936877095556287
25472000,0.90199336748805,0.87209304328828,0.951827247755068
25488000,0.925249179599472,0.906976731752102,0.941860479622548
25504000,0.91694351968683,0.897009963619581,0.951827247755068
25520000,0.91196013562057,0.897009963619581,0.926910327423767
25536000,0.865448511397725,0.832225911351574,0.897009963619581
25552000,0.87707642735454,0.832225911351574,0.926910327423767
25568000,0.895348835597495,0.887043195487061,0.906976731752102
25584000,0.897009963619581,0.882059811420801,0.916943499884622
25600000,0.91694351968683,0.892026579553321,0.941860479622548
25616000,0.910299007598483,0.897009963619581,0.931893711490027
25632000,0.915282391664744,0.906976731752102,0.926910327423767
25648000,0.872093023486072,0.837209295417834,0.897009963619581
25664000,0.892026579553321,0.86212627515576,0.911960115818362
25680000,0.893687707575408,0.852159447616615,0.931893711490027
25696000,0.867109619617604,0.837209295417834,0.911960115818362
25712000,0.908637879576397,0.897009963619581,0.926910327423767
25728000,0.913621243840449,0.897009963619581,0.921926883950883
25744000,0.905315603730015,0.887043195487061,0.921926883950883
25760000,0.887043195487061,0.87707642735454,0.897009963619581
25776000,0.877076407552332,0.842192679484095,0.916943499884622
25792000,0.903654495510136,0.87707642735454,0.936877095556287
25808000,0.901993347685842,0.86710965922202,0.921926883950883
25824000,0.915282391664744,0.906976731752102,0.931893711490027
25840000,0.90199336748805,0.86212627515576,0.931893711490027
25856000,0.895348835597495,0.87707642735454,0.911960115818362
25872000,0.931893691687819,0.916943499884622,0.951827247755068
25888000,0.91196013562057,0.892026579553321,0.936877095556287
25904000,0.91694351968683,0.906976731752102,0.926910327423767
25920000,0.882059811420801,0.86710965922202,0.897009963619581
25936000,0.888704323509148,0.87209304328828,0.911960115818362
25952000,0.892026579553321,0.87209304328828,0.921926883950883
25968000,0.910299007598483,0.897009963619581,0.931893711490027
25984000,0.903654475707928,0.901993347685842,0.906976731752102
26000000,0.935215967534201,0.926910327423767,0.941860479622548
26016000,0.890365451531234,0.87707642735454,0.897009963619581
26032000,0.920265795533212,0.901993347685842,0.931893711490027
26048000,0.878737535574419,0.817275759152793,0.921926883950883
26064000,0.905315623532223,0.882059811420801,0.926910327423767
26080000,0.900332239465963,0.86212627515576,0.926910327423767
26096000,0.928571435643646,0.911960115818362,0.946843863688808
26112000,0.887043195487061,0.852159447616615,0.936877095556287
26128000,0.920265775731004,0.901993347685842,0.941860479622548
26144000,0.897009963619581,0.882059811420801,0.916943499884622
26160000,0.90697675155431,0.87707642735454,0.931893711490027
26176000,0.901993347685842,0.892026579553321,0.921926883950883
26192000,0.900332239465963,0.887043195487061,0.926910327423767
26208000,0.897009983421789,0.87209304328828,0.936877095556287
26224000,0.892026559751113,0.857142831682875,0.916943499884622
26240000,0.890365431729026,0.857142831682875,0.921926883950883
26256000,0.913621263642657,0.906976731752102,0.926910327423767
26272000,0.867109639419812,0.832225911351574,0.901993347685842
26288000,0.898671091641668,0.897009963619581,0.901993347685842
26304000,0.897009963619581,0.87209304328828,0.916943499884622
26320000,0.885382067464974,0.86710965922202,0.911960115818362
26336000,0.908637859774189,0.892026579553321,0.921926883950883
26352000,0.872093023486072,0.792358779414868,0.931893711490027
26368000,0.878737535574419,0.857142831682875,0.892026579553321
26384000,0.895348835597495,0.87707642735454,0.906976731752102
26400000,0.875415279530245,0.857142831682875,0.892026579553321
26416000,0.877076407552332,0.847176063550355,0.906976731752102
26432000,0.926910287819351,0.906976731752102,0.966777399953849
26448000,0.890365451531234,0.852159447616615,0.941860479622548
26464000,0.905315623532223,0.86710965922202,0.926910327423767
26480000,0.898671091641668,0.87707642735454,0.921926883950883
26496000,0.877076407552332,0.832225911351574,0.906976731752102
26512000,0.880398683398714,0.822259143219054,0.956810631821328
26528000,0.895348835597495,0.882059811420801,0.916943499884622
26544000,0.920265775731004,0.887043195487061,0.971760784020109
26560000,0.893687707575408,0.87707642735454,0.921926883950883
26576000,0.905315623532223,0.887043195487061,0.926910327423767
26592000,0.893687707575408,0.887043195487061,0.906976731752102
26608000,0.888704323509148,0.832225911351574,0.951827247755068
26624000,0.880398663596506,0.837209295417834,0.901993347685842
26640000,0.91196013562057,0.887043195487061,0.936877095556287
26656000,0.887043195487061,0.882059811420801,0.897009963619581
26672000,0.8936876877732,0.857142831682875,0.911960115818362
26688000,0.87707642735454,0.87209304328828,0.887043195487061
26704000,0.91694351968683,0.87707642735454,0.956810631821328
26720000,0.8936876877732,0.852159447616615,0.916943499884622
26736000,0.908637859774189,0.897009963619581,0.921926883950883
26752000,0.935215947731992,0.887043195487061,0.961794015887589
26768000,0.931893691687819,0.901993347685842,0.951827247755068
26784000,0.892026579553321,0.86710965922202,0.911960115818362
26800000,0.925249179599472,0.901993347685842,0.941860479622548
26816000,0.915282391664744,0.87707642735454,0.946843863688808
26832000,0.901993347685842,0.882059811420801,0.921926883950883
26848000,0.918604667511125,0.887043195487061,0.936877095556287
26864000,0.908637859774189,0.901993347685842,0.916943499884622
26880000,0.897009983421789,0.86212627515576,0.956810631821328
26896000,0.897009943817373,0.857142831682875,0.921926883950883
26912000,0.895348835597495,0.86710965922202,0.916943499884622
26928000,0.913621263642657,0.887043195487061,0.956810631821328
26944000,0.928571435643646,0.906976731752102,0.951827247755068
26960000,0.895348835597495,0.852159447616615,0.926910327423767
26976000,0.903654475707928,0.887043195487061,0.911960115818362
26992000,0.892026559751113,0.847176063550355,0.916943499884622
27008000,0.880398683398714,0.86710965922202,0.897009963619581
27024000,0.905315603730015,0.901993347685842,0.911960115818362
27040000,0.885382067464974,0.86212627515576,0.897009963619581
27056000,0.893687707575408,0.882059811420801,0.901993347685842
27072000,0.863787383375638,0.837209295417834,0.887043195487061
27088000,0.901993347685842,0.87707642735454,0.916943499884622
27104000,0.880398663596506,0.837209295417834,0.901993347685842
27120000,0.91694351968683,0.906976731752102,0.931893711490027
27136000,0.91196013562057,0.87209304328828,0.956810631821328
27152000,0.920265775731004,0.901993347685842,0.936877095556287
27168000,0.875415279530245,0.847176063550355,0.897009963619581
27184000,0.905315623532223,0.86710965922202,0.926910327423767
27200000,0.908637879576397,0.87707642735454,0.956810631821328
27216000,0.862126255353552,0.812292375086533,0.892026579553321
27232000,0.901993347685842,0.857142831682875,0.956810631821328
27248000,0.90697675155431,0.892026579553321,0.926910327423767
27264000,0.926910307621559,0.882059811420801,0.961794015887589
27280000,0.895348835597495,0.87209304328828,0.911960115818362
27296000,0.915282391664744,0.892026579553321,0.941860479622548
27312000,0.91196013562057,0.887043195487061,0.926910327423767
27328000,0.893687707575408,0.887043195487061,0.897009963619581
27344000,0.91694351968683,0.892026579553321,0.936877095556287
27360000,0.90697675155431,0.87209304328828,0.931893711490027
27376000,0.913621263642657,0.901993347685842,0.931893711490027
27392000,0.895348835597495,0.87209304328828,0.906976731752102
27408000,0.890365451531234,0.882059811420801,0.897009963619581
27424000,0.873754131705951,0.847176063550355,0.916943499884622
27440000,0.885382047662766,0.837209295417834,0.911960115818362
27456000,0.923588031775177,0.911960115818362,0.941860479622548
27472000,0.918604647708917,0.882059811420801,0.951827247755068
27488000,0.931893691687819,0.897009963619581,0.956810631821328
27504000,0.901993347685842,0.892026579553321,0.921926883950883
27520000,0.885382067464974,0.87707642735454,0.892026579553321
27536000,0.900332219663755,0.852159447616615,0.926910327423767
27552000,0.895348835597495,0.86710965922202,0.916943499884622
27568000,0.8936876877732,0.847176063550355,0.921926883950883
27584000,0.90199336748805,0.882059811420801,0.926910327423767
27600000,0.890365451531234,0.87707642735454,0.911960115818362
27616000,0.903654495510136,0.882059811420801,0.926910327423767
27632000,0.887043175684853,0.857142831682875,0.906976731752102
27648000,0.875415279530245,0.842192679484095,0.901993347685842
27664000,0.90199336748805,0.887043195487061,0.926910327423767
27680000,0.893687707575408,0.857142831682875,0.926910327423767
27696000,0.893687727377616,0.87209304328828,0.926910327423767
27712000,0.898671091641668,0.842192679484095,0.946843863688808
27728000,0.888704323509148,0.86212627515576,0.921926883950883
27744000,0.887043195487061,0.87707642735454,0.901993347685842
27760000,0.892026579553321,0.847176063550355,0.946843863688808
27776000,0.91196013562057,0.897009963619581,0.936877095556287
27792000,0.895348835597495,0.887043195487061,0.901993347685842
27808000,0.898671091641668,0.887043195487061,0.906976731752102
27824000,0.860465127331465,0.837209295417834,0.87209304328828
27840000,0.898671111443876,0.882059811420801,0.926910327423767
27856000,0.885382067464974,0.87707642735454,0.897009963619581
27872000,0.893687707575408,0.887043195487061,0.901993347685842
27888000,0.900332219663755,0.87707642735454,0.916943499884622
27904000,0.901993347685842,0.897009963619581,0.911960115818362
27920000,0.910299007598483,0.882059811420801,0.951827247755068
27936000,0.867109639419812,0.842192679484095,0.887043195487061
27952000,0.900332219663755,0.897009963619581,0.901993347685842
27968000,0.885382067464974,0.832225911351574,0.936877095556287
27984000,0.887043175684853,0.857142831682875,0.901993347685842
28000000,0.873754151508159,0.812292375086533,0.906976731752102
28016000,0.868770767441899,0.832225911351574,0.897009963619581
28032000,0.893687707575408,0.822259143219054,0.966777399953849
28048000,0.862126255353552,0.857142831682875,0.86710965922202
28064000,0.87707642735454,0.86212627515576,0.892026579553321
28080000,0.900332239465963,0.86710965922202,0.936877095556287
28096000,0.868770767441899,0.837209295417834,0.926910327423767
28112000,0.897009963619581,0.87707642735454,0.916943499884622
28128000,0.883720919640679,0.857142831682875,0.921926883950883
28144000,0.903654495510136,0.882059811420801,0.931893711490027
28160000,0.853820615243118,0.812292375086533,0.87707642735454
28176000,0.890365451531234,0.86212627515576,0.911960115818362
28192000,0.85382059544091,0.827242527285314,0.882059811420801
28208000,0.908637879576397,0.87209304328828,0.946843863688808
28224000,0.908637879576397,0.87707642735454,0.926910327423767
28240000,0.867109619617604,0.782392011282348,0.921926883950883
28256000,0.888704323509148,0.86212627515576,0.916943499884622
28272000,0.906976731752102,0.897009963619581,0.916943499884622
28288000,0.913621263642657,0.882059811420801,0.951827247755068
28304000,0.875415279530245,0.852159447616615,0.892026579553321
28320000,0.883720939442887,0.837209295417834,0.931893711490027
28336000,0.887043195487061,0.86212627515576,0.911960115818362
28352000,0.87707642735454,0.87209304328828,0.887043195487061
28368000,0.868770767441899,0.827242527285314,0.926910327423767
28384000,0.903654475707928,0.87707642735454,0.921926883950883
28400000,0.905315623532223,0.87209304328828,0.946843863688808
28416000,0.888704343311356,0.86212627515576,0.926910327423767
28432000,0.882059811420801,0.86212627515576,0.901993347685842
28448000,0.882059811420801,0.852159447616615,0.926910327423767
28464000,0.868770767441899,0.832225911351574,0.892026579553321
28480000,0.883720939442887,0.822259143219054,0.926910327423767
28496000,0.885382067464974,0.842192679484095,0.941860479622548
28512000,0.872093003683864,0.837209295417834,0.921926883950883
28528000,0.857142851485083,0.827242527285314,0.901993347685842
28544000,0.87707642735454,0.812292375086533,0.941860479622548
28560000,0.90199336748805,0.86212627515576,0.946843863688808
28576000,0.85880397950717,0.832225911351574,0.906976731752102
28592000,0.85382059544091,0.827242527285314,0.901993347685842
28608000,0.885382067464974,0.87707642735454,0.892026579553321
28624000,0.903654475707928,0.892026579553321,0.911960115818362
28640000,0.873754151508159,0.847176063550355,0.892026579553321
28656000,0.901993347685842,0.887043195487061,0.921926883950883
28672000,0.880398663596506,0.822259143219054,0.921926883950883
28688000,0.893687707575408,0.882059811420801,0.911960115818362
28704000,0.882059811420801,0.87209304328828,0.892026579553321
28720000,0.905315623532223,0.86212627515576,0.946843863688808
28736000,0.898671111443876,0.87209304328828,0.926910327423767
28752000,0.900332219663755,0.882059811420801,0.916943499884622
28768000,0.923588031775177,0.916943499884622,0.931893711490027
28784000,0.872093023486072,0.857142831682875,0.892026579553321
28800000,0.895348855399703,0.86212627515576,0.946843863688808
28816000,0.853820615243118,0.827242527285314,0.87209304328828
28832000,0.897009963619581,0.837209295417834,0.946843863688808
28848000,0.860465107529257,0.847176063550355,0.87707642735454
28864000,0.882059791618593,0.852159447616615,0.921926883950883
28880000,0.878737535574419,0.847176063550355,0.931893711490027
28896000,0.85880397950717,0.837209295417834,0.892026579553321
28912000,0.848837231176858,0.802325606954013,0.882059811420801
28928000,0.903654495510136,0.86212627515576,0.936877095556287
28944000,0.908637879576397,0.87707642735454,0.966777399953849
28960000,0.905315623532223,0.892026579553321,0.931893711490027
28976000,0.880398683398714,0.86212627515576,0.901993347685842
28992000,0.898671111443876,0.86212627515576,0.936877095556287
29008000,0.88870430370694,0.852159447616615,0.906976731752102
29024000,0.86378736357343,0.847176063550355,0.887043195487061
29040000,0.890365451531234,0.847176063550355,0.931893711490027
29056000,0.885382067464974,0.86212627515576,0.897009963619581
29072000,0.855481723462997,0.832225911351574,0.892026579553321
29088000,0.901993347685842,0.857142831682875,0.926910327423767
29104000,0.893687707575408,0.87209304328828,0.916943499884622
29120000,0.855481723462997,0.817275759152793,0.892026579553321
29136000,0.880398663596506,0.857142831682875,0.916943499884622
29152000,0.897009983421789,0.86710965922202,0.956810631821328
29168000,0.863787383375638,0.817275759152793,0.946843863688808
29184000,0.860465127331465,0.837209295417834,0.87209304328828
29200000,0.883720919640679,0.857142831682875,0.901993347685842
29216000,0.850498339396736,0.822259143219054,0.887043195487061
29232000,0.855481723462997,0.842192679484095,0.87209304328828
29248000,0.903654495510136,0.87707642735454,0.936877095556287
29264000,0.91196013562057,0.887043195487061,0.946843863688808
29280000,0.893687707575408,0.837209295417834,0.941860479622548
29296000,0.880398683398714,0.832225911351574,0.926910327423767
29312000,0.885382047662766,0.852159447616615,0.921926883950883
29328000,0.872093023486072,0.837209295417834,0.936877095556287
29344000,0.882059811420801,0.87707642735454,0.887043195487061
29360000,0.900332219663755,0.842192679484095,0.941860479622548
29376000,0.872093003683864,0.837209295417834,0.921926883950883
29392000,0.870431895463985,0.852159447616615,0.887043195487061
29408000,0.870431895463985,0.837209295417834,0.931893711490027
29424000,0.887043175684853,0.857142831682875,0.906976731752102
29440000,0.905315623532223,0.86212627515576,0.931893711490027
29456000,0.875415279530245,0.857142831682875,0.892026579553321
29472000,0.885382067464974,0.842192679484095,0.941860479622548
29488000,0.85880397950717,0.797342163481128,0.926910327423767
29504000,0.867109639419812,0.822259143219054,0.906976731752102
29520000,0.868770747639691,0.852159447616615,0.901993347685842
29536000,0.865448491595517,0.837209295417834,0.906976731752102
29552000,0.91196013562057,0.882059811420801,0.946843863688808
29568000,0.853820615243118,0.827242527285314,0.87209304328828
29584000,0.865448511397725,0.857142831682875,0.87209304328828
29600000,0.875415259728038,0.852159447616615,0.916943499884622
29616000,0.862126235551344,0.827242527285314,0.921926883950883
29632000,0.908637879576397,0.887043195487061,0.936877095556287
29648000,0.865448511397725,0.807308991020273,0.931893711490027
29664000,0.883720939442887,0.86710965922202,0.901993347685842
29680000,0.890365451531234,0.87209304328828,0.911960115818362
29696000,0.910299007598483,0.892026579553321,0.931893711490027
29712000,0.86378736357343,0.852159447616615,0.887043195487061
29728000,0.887043195487061,0.86212627515576,0.911960115818362
29744000,0.915282391664744,0.901993347685842,0.926910327423767
29760000,0.863787383375638,0.817275759152793,0.931893711490027
29776000,0.875415279530245,0.847176063550355,0.906976731752102
29792000,0.85382059544091,0.837209295417834,0.87707642735454
29808000,0.898671091641668,0.847176063550355,0.931893711490027
29824000,0.877076407552332,0.842192679484095,0.931893711490027
29840000,0.900332239465963,0.87707642735454,0.931893711490027
29856000,0.897009963619581,0.857142831682875,0.941860479622548
29872000,0.870431895463985,0.847176063550355,0.901993347685842
29888000,0.873754151508159,0.822259143219054,0.916943499884622
29904000,0.860465107529257,0.797342163481128,0.906976731752102
29920000,0.893687707575408,0.837209295417834,0.956810631821328
29936000,0.880398683398714,0.842192679484095,0.931893711490027
29952000,0.865448511397725,0.837209295417834,0.897009963619581
29968000,0.878737535574419,0.837209295417834,0.911960115818362
29984000,0.85382059544091,0.847176063550355,0.86212627515576
30000000,0.873754151508159,0.812292375086533,0.906976731752102
30016000,0.873754151508159,0.837209295417834,0.892026579553321
30032000,0.883720919640679,0.857142831682875,0.906976731752102
30048000,0.900332239465963,0.86710965922202,0.926910327423767
30064000,0.887043195487061,0.86212627515576,0.911960115818362
30080000,0.890365451531234,0.86710965922202,0.901993347685842
30096000,0.868770767441899,0.857142831682875,0.882059811420801
30112000,0.888704323509148,0.87209304328828,0.901993347685842
30128000,0.897009963619581,0.87209304328828,0.911960115818362
30144000,0.888704323509148,0.837209295417834,0.926910327423767
30160000,0.913621263642657,0.892026579553321,0.946843863688808
30176000,0.840531571264216,0.812292375086533,0.892026579553321
30192000,0.862126255353552,0.802325606954013,0.936877095556287
30208000,0.878737535574419,0.832225911351574,0.906976731752102
30224000,0.887043195487061,0.882059811420801,0.892026579553321
30240000,0.852159467418823,0.812292375086533,0.916943499884622
30256000,0.897009983421789,0.87209304328828,0.941860479622548
30272000,0.913621263642657,0.86710965922202,0.961794015887589
30288000,0.890365451531234,0.857142831682875,0.941860479622548
30304000,0.860465127331465,0.812292375086533,0.892026579553321
30320000,0.872093003683864,0.852159447616615,0.906976731752102
30336000,0.885382067464974,0.847176063550355,0.931893711490027
30352000,0.888704323509148,0.86710965922202,0.916943499884622
30368000,0.873754151508159,0.807308991020273,0.921926883950883
30384000,0.895348835597495,0.892026579553321,0.901993347685842
30400000,0.890365451531234,0.87209304328828,0.906976731752102
30416000,0.862126235551344,0.832225911351574,0.911960115818362
30432000,0.868770747639691,0.847176063550355,0.901993347685842
30448000,0.86378736357343,0.842192679484095,0.897009963619581
30464000,0.883720919640679,0.847176063550355,0.916943499884622
30480000,0.855481743265205,0.802325606954013,0.887043195487061
30496000,0.862126255353552,0.822259143219054,0.931893711490027
30512000,0.877076407552332,0.792358779414868,0.926910327423767
30528000,0.870431895463985,0.837209295417834,0.936877095556287
30544000,0.860465107529257,0.827242527285314,0.897009963619581
30560000,0.892026579553321,0.857142831682875,0.941860479622548
30576000,0.867109619617604,0.842192679484095,0.901993347685842
30592000,0.865448511397725,0.832225911351574,0.892026579553321
30608000,0.892026599355529,0.86710965922202,0.926910327423767
30624000,0.887043215289269,0.86212627515576,0.926910327423767
30640000,0.873754131705951,0.787375395348608,0.921926883950883
30656000,0.898671091641668,0.882059811420801,0.921926883950883
30672000,0.910299007598483,0.87209304328828,0.946843863688808
30688000,0.875415279530245,0.822259143219054,0.916943499884622
30704000,0.868770767441899,0.842192679484095,0.882059811420801
30720000,0.870431895463985,0.827242527285314,0.916943499884622
30736000,0.878737555376627,0.86710965922202,0.897009963619581
30752000,0.875415299332454,0.86212627515576,0.892026579553321
30768000,0.872093023486072,0.832225911351574,0.901993347685842
30784000,0.85382059544091,0.822259143219054,0.882059811420801
30800000,0.873754151508159,0.827242527285314,0.911960115818362
30816000,0.882059811420801,0.86212627515576,0.906976731752102
30832000,0.858803999309378,0.837209295417834,0.87209304328828
30848000,0.885382047662766,0.857142831682875,0.916943499884622
30864000,0.84883721137465,0.817275759152793,0.892026579553321
30880000,0.867109639419812,0.802325606954013,0.921926883950883
30896000,0.91694351968683,0.901993347685842,0.926910327423767
30912000,0.872093023486072,0.832225911351574,0.926910327423767
30928000,0.857142871287291,0.802325606954013,0.926910327423767
30944000,0.847176083352563,0.817275759152793,0.887043195487061
30960000,0.865448491595517,0.837209295417834,0.901993347685842
30976000,0.878737535574419,0.827242527285314,0.956810631821328
30992000,0.860465107529257,0.832225911351574,0.897009963619581
31008000,0.850498359198944,0.807308991020273,0.87209304328828
31024000,0.862126235551344,0.827242527285314,0.901993347685842
31040000,0.867109639419812,0.837209295417834,0.892026579553321
31056000,0.887043195487061,0.86710965922202,0.916943499884622
31072000,0.852159467418823,0.777408627216087,0.916943499884622
31088000,0.830564783329487,0.792358779414868,0.887043195487061
31104000,0.883720919640679,0.857142831682875,0.936877095556287
31120000,0.847176083352563,0.782392011282348,0.892026579553321
31136000,0.863787383375638,0.832225911351574,0.897009963619581
31152000,0.845514955330476,0.782392011282348,0.892026579553321
31168000,0.830564783329487,0.777408627216087,0.86212627515576
31184000,0.840531551462008,0.787375395348608,0.882059811420801
31200000,0.835548187197956,0.807308991020273,0.887043195487061
31216000,0.870431895463985,0.832225911351574,0.936877095556287
31232000,0.847176083352563,0.802325606954013,0.921926883950883
31248000,0.85880397950717,0.807308991020273,0.911960115818362
31264000,0.820598015196967,0.742524938752266,0.892026579553321
31280000,0.883720919640679,0.852159447616615,0.941860479622548
31296000,0.875415299332454,0.86212627515576,0.887043195487061
31312000,0.852159467418823,0.847176063550355,0.86212627515576
31328000,0.860465127331465,0.807308991020273,0.951827247755068
31344000,0.867109639419812,0.817275759152793,0.941860479622548
31360000,0.872093023486072,0.832225911351574,0.946843863688808
31376000,0.847176083352563,0.832225911351574,0.87209304328828
31392000,0.842192699286303,0.812292375086533,0.901993347685842
31408000,0.895348835597495,0.847176063550355,0.946843863688808
31424000,0.838870423439921,0.787375395348608,0.87209304328828
31440000,0.852159447616615,0.797342163481128,0.911960115818362
31456000,0.845514955330476,0.807308991020273,0.906976731752102
31472000,0.857142851485083,0.837209295417834,0.887043195487061
31488000,0.830564803131695,0.807308991020273,0.86212627515576
31504000,0.81893688717488,0.737541554686005,0.892026579553321
31520000,0.842192679484095,0.782392011282348,0.921926883950883
31536000,0.892026599355529,0.86212627515576,0.946843863688808
31552000,0.882059811420801,0.86212627515576,0.911960115818362
31568000,0.850498359198944,0.802325606954013,0.887043195487061
31584000,0.882059791618593,0.852159447616615,0.916943499884622
31600000,0.877076407552332,0.832225911351574,0.916943499884622
31616000,0.84883721137465,0.837209295417834,0.86710965922202
31632000,0.847176083352563,0.797342163481128,0.882059811420801
31648000,0.873754131705951,0.847176063550355,0.916943499884622
31664000,0.865448491595517,0.822259143219054,0.921926883950883
31680000,0.892026579553321,0.822259143219054,0.946843863688808
31696000,0.843853827308389,0.747508322818526,0.931893711490027
31712000,0.845514935528268,0.792358779414868,0.892026579553321
31728000,0.833887039373661,0.762458475017307,0.901993347685842
31744000,0.872093003683864,0.852159447616615,0.906976731752102
31760000,0.80897011904236,0.757475090951046,0.86710965922202
31776000,0.828903635505193,0.727574727146861,0.901993347685842
31792000,0.837209315220042,0.802325606954013,0.87209304328828
31808000,0.86378736357343,0.842192679484095,0.906976731752102
31824000,0.860465107529257,0.837209295417834,0.887043195487061
31840000,0.863787383375638,0.822259143219054,0.901993347685842
31856000,0.857142851485083,0.812292375086533,0.921926883950883
31872000,0.882059811420801,0.852159447616615,0.931893711490027
31888000,0.880398663596506,0.842192679484095,0.901993347685842
31904000,0.847176063550355,0.782392011282348,0.921926883950883
31920000,0.84883721137465,0.767441859083567,0.926910327423767
31936000,0.847176063550355,0.782392011282348,0.906976731752102
31952000,0.868770767441899,0.812292375086533,0.901993347685842
31968000,0.794019947041371,0.742524938752266,0.892026579553321
31984000,0.880398683398714,0.817275759152793,0.941860479622548
32000000,0.852159487221031,0.737541554686005,0.951827247755068
32016000,0.870431895463985,0.817275759152793,0.911960115818362
32032000,0.853820615243118,0.807308991020273,0.892026579553321
32048000,0.850498319594528,0.797342163481128,0.911960115818362
32064000,0.857142871287291,0.822259143219054,0.882059811420801
32080000,0.867109639419812,0.812292375086533,0.916943499884622
32096000,0.827242527285314,0.767441859083567,0.87707642735454
32112000,0.845514935528268,0.787375395348608,0.911960115818362
32128000,0.870431915266193,0.822259143219054,0.926910327423767
32144000,0.872093023486072,0.817275759152793,0.916943499884622
32160000,0.837209295417834,0.797342163481128,0.87209304328828
32176000,0.843853827308389,0.807308991020273,0.901993347685842
32192000,0.852159467418823,0.817275759152793,0.897009963619581
32208000,0.863787383375638,0.837209295417834,0.882059811420801
32224000,0.868770767441899,0.847176063550355,0.882059811420801
32240000,0.825581399263227,0.802325606954013,0.857142831682875
32256000,0.872093023486072,0.832225911351574,0.931893711490027
32272000,0.862126255353552,0.812292375086533,0.941860479622548
32288000,0.850498339396736,0.837209295417834,0.86710965922202
32304000,0.877076407552332,0.847176063550355,0.926910327423767
32320000,0.873754151508159,0.807308991020273,0.906976731752102
32336000,0.855481723462997,0.807308991020273,0.906976731752102
32352000,0.878737555376627,0.86710965922202,0.887043195487061
32368000,0.852159467418823,0.727574727146861,0.946843863688808
32384000,0.852159467418823,0.757475090951046,0.916943499884622
32400000,0.867109619617604,0.827242527285314,0.921926883950883
32416000,0.833887039373661,0.832225911351574,0.837209295417834
32432000,0.858803999309378,0.782392011282348,0.931893711490027
32448000,0.835548167395748,0.757475090951046,0.951827247755068
32464000,0.870431895463985,0.827242527285314,0.941860479622548
32480000,0.880398683398714,0.86212627515576,0.916943499884622
32496000,0.84883721137465,0.817275759152793,0.887043195487061
32512000,0.868770767441899,0.822259143219054,0.931893711490027
32528000,0.870431895463985,0.852159447616615,0.887043195487061
32544000,0.873754151508159,0.842192679484095,0.926910327423767
32560000,0.828903655307401,0.812292375086533,0.852159447616615
32576000,0.86378736357343,0.817275759152793,0.916943499884622
32592000,0.842192679484095,0.787375395348608,0.906976731752102
32608000,0.848837191572442,0.842192679484095,0.857142831682875
32624000,0.845514955330476,0.832225911351574,0.86212627515576
32640000,0.868770747639691,0.837209295417834,0.921926883950883
32656000,0.868770767441899,0.827242527285314,0.897009963619581
32672000,0.867109639419812,0.827242527285314,0.906976731752102
32688000,0.870431895463985,0.852159447616615,0.897009963619581
32704000,0.887043175684853,0.847176063550355,0.921926883950883
32720000,0.880398683398714,0.87209304328828,0.887043195487061
32736000,0.87707642735454,0.86212627515576,0.897009963619581
32752000,0.867109639419812,0.832225911351574,0.931893711490027
32768000,0.828903675109609,0.807308991020273,0.86710965922202
32784000,0.892026559751113,0.847176063550355,0.921926883950883
32800000,0.875415299332454,0.827242527285314,0.926910327423767
32816000,0.850498359198944,0.802325606954013,0.887043195487061
32832000,0.852159467418823,0.827242527285314,0.87209304328828
32848000,0.855481723462997,0.777408627216087,0.936877095556287
32864000,0.833887059175869,0.802325606954013,0.882059811420801
32880000,0.852159467418823,0.842192679484095,0.86710965922202
32896000,0.830564783329487,0.812292375086533,0.842192679484095
32912000,0.82392027124114,0.807308991020273,0.832225911351574
32928000,0.830564783329487,0.792358779414868,0.86710965922202
32944000,0.830564803131695,0.807308991020273,0.87209304328828
32960000,0.842192699286303,0.807308991020273,0.892026579553321
32976000,0.882059791618593,0.842192679484095,0.921926883950883
32992000,0.843853827308389,0.802325606954013,0.892026579553321
33008000,0.847176063550355,0.837209295417834,0.857142831682875
33024000,0.837209315220042,0.812292375086533,0.882059811420801
33040000,0.860465107529257,0.842192679484095,0.897009963619581
33056000,0.843853827308389,0.767441859083567,0.941860479622548
33072000,0.842192699286303,0.812292375086533,0.892026579553321
33088000,0.867109639419812,0.817275759152793,0.911960115818362
33104000,0.843853827308389,0.827242527285314,0.87209304328828
33120000,0.850498339396736,0.837209295417834,0.87209304328828
33136000,0.84883721137465,0.827242527285314,0.87707642735454
33152000,0.842192679484095,0.832225911351574,0.852159447616615
33168000,0.832225911351574,0.817275759152793,0.857142831682875
33184000,0.835548167395748,0.802325606954013,0.857142831682875
33200000,0.852159487221031,0.812292375086533,0.882059811420801
33216000,0.837209315220042,0.807308991020273,0.86212627515576
33232000,0.833887039373661,0.767441859083567,0.882059811420801
33248000,0.863787383375638,0.807308991020273,0.911960115818362
33264000,0.873754151508159,0.837209295417834,0.921926883950883
33280000,0.877076407552332,0.822259143219054,0.906976731752102
33296000,0.840531571264216,0.772425243149827,0.926910327423767
33312000,0.820597995394759,0.782392011282348,0.882059811420801
33328000,0.833887039373661,0.812292375086533,0.852159447616615
33344000,0.843853827308389,0.807308991020273,0.887043195487061
33360000,0.835548167395748,0.752491706884786,0.916943499884622
33376000,0.837209315220042,0.822259143219054,0.86212627515576
33392000,0.852159467418823,0.827242527285314,0.892026579553321
33408000,0.897009963619581,0.87209304328828,0.921926883950883
33424000,0.852159487221031,0.817275759152793,0.87707642735454
33440000,0.873754151508159,0.837209295417834,0.931893711490027
33456000,0.893687707575408,0.857142831682875,0.936877095556287
33472000,0.842192679484095,0.797342163481128,0.87707642735454
33488000,0.855481743265205,0.817275759152793,0.926910327423767
33504000,0.845514955330476,0.797342163481128,0.926910327423767
33520000,0.880398683398714,0.87209304328828,0.892026579553321
33536000,0.873754131705951,0.842192679484095,0.921926883950883
33552000,0.870431915266193,0.812292375086533,0.926910327423767
33568000,0.813953483306412,0.757475090951046,0.842192679484095
33584000,0.875415299332454,0.802325606954013,0.931893711490027
33600000,0.867109619617604,0.847176063550355,0.897009963619581
33616000,0.857142851485083,0.832225911351574,0.897009963619581
33632000,0.850498339396736,0.802325606954013,0.901993347685842
33648000,0.835548167395748,0.812292375086533,0.857142831682875
33664000,0.860465107529257,0.832225911351574,0.911960115818362
33680000,0.837209315220042,0.767441859083567,0.936877095556287
33696000,0.842192699286303,0.802325606954013,0.87707642735454
33712000,0.835548167395748,0.792358779414868,0.892026579553321
33728000,0.852159467418823,0.817275759152793,0.906976731752102
33744000,0.857142851485083,0.777408627216087,0.936877095556287
33760000,0.85382059544091,0.802325606954013,0.916943499884622
33776000,0.837209295417834,0.757475090951046,0.906976731752102
33792000,0.872093003683864,0.847176063550355,0.916943499884622
33808000,0.852159447616615,0.797342163481128,0.921926883950883
33824000,0.842192679484095,0.792358779414868,0.897009963619581
33840000,0.842192679484095,0.837209295417834,0.847176063550355
33856000,0.86378736357343,0.822259143219054,0.921926883950883
33872000,0.833887019571453,0.787375395348608,0.921926883950883
33888000,0.870431895463985,0.787375395348608,0.956810631821328
33904000,0.852159467418823,0.837209295417834,0.86710965922202
33920000,0.862126235551344,0.832225911351574,0.901993347685842
33936000,0.870431895463985,0.837209295417834,0.897009963619581
33952000,0.843853807506181,0.827242527285314,0.852159447616615
33968000,0.860465127331465,0.782392011282348,0.936877095556287
33984000,0.865448511397725,0.812292375086533,0.926910327423767
34000000,0.878737535574419,0.827242527285314,0.956810631821328
34016000,0.800664459129718,0.777408627216087,0.822259143219054
34032000,0.875415279530245,0.842192679484095,0.936877095556287
34048000,0.862126255353552,0.817275759152793,0.926910327423767
34064000,0.885382047662766,0.857142831682875,0.916943499884622
34080000,0.845514935528268,0.767441859083567,0.916943499884622
34096000,0.87209304328828,0.807308991020273,0.931893711490027
34112000,0.85880397950717,0.807308991020273,0.921926883950883
34128000,0.870431915266193,0.86710965922202,0.87209304328828
34144000,0.85382059544091,0.827242527285314,0.901993347685842
34160000,0.865448491595517,0.822259143219054,0.921926883950883
34176000,0.878737535574419,0.832225911351574,0.951827247755068
34192000,0.81893688717488,0.777408627216087,0.87209304328828
34208000,0.893687707575408,0.842192679484095,0.936877095556287
34224000,0.872093023486072,0.847176063550355,0.897009963619581
34240000,0.882059811420801,0.86212627515576,0.916943499884622
34256000,0.865448491595517,0.832225911351574,0.906976731752102
34272000,0.835548167395748,0.777408627216087,0.936877095556287
34288000,0.835548167395748,0.767441859083567,0.906976731752102
34304000,0.855481723462997,0.832225911351574,0.897009963619581
34320000,0.890365451531234,0.87707642735454,0.911960115818362
34336000,0.880398663596506,0.852159447616615,0.901993347685842
34352000,0.862126255353552,0.802325606954013,0.906976731752102
34368000,0.875415279530245,0.842192679484095,0.921926883950883
34384000,0.833887039373661,0.782392011282348,0.87209304328828
34400000,0.872093023486072,0.837209295417834,0.901993347685842
34416000,0.878737555376627,0.817275759152793,0.926910327423767
34432000,0.855481723462997,0.822259143219054,0.906976731752102
34448000,0.872093023486072,0.857142831682875,0.892026579553321
34464000,0.852159467418823,0.797342163481128,0.931893711490027
34480000,0.868770767441899,0.812292375086533,0.941860479622548
34496000,0.857142851485083,0.802325606954013,0.911960115818362
34512000,0.847176083352563,0.817275759152793,0.887043195487061
34528000,0.850498339396736,0.767441859083567,0.936877095556287
34544000,0.84883721137465,0.802325606954013,0.901993347685842
34560000,0.840531571264216,0.757475090951046,0.936877095556287
34576000,0.852159467418823,0.842192679484095,0.86212627515576
34592000,0.852159467418823,0.777408627216087,0.892026579553321
34608000,0.827242527285314,0.777408627216087,0.87209304328828
34624000,0.837209295417834,0.782392011282348,0.87209304328828
34640000,0.820598015196967,0.747508322818526,0.887043195487061
34656000,0.875415279530245,0.852159447616615,0.892026579553321
34672000,0.857142851485083,0.827242527285314,0.911960115818362
34688000,0.870431875661777,0.847176063550355,0.906976731752102
34704000,0.85382059544091,0.822259143219054,0.901993347685842
34720000,0.807308971218065,0.727574727146861,0.86710965922202
34736000,0.848837231176858,0.747508322818526,0.936877095556287
34752000,0.842192699286303,0.812292375086533,0.86212627515576
34768000,0.820597995394759,0.777408627216087,0.887043195487061
34784000,0.852159467418823,0.802325606954013,0.921926883950883
34800000,0.855481723462997,0.807308991020273,0.911960115818362
34816000,0.838870443242129,0.807308991020273,0.901993347685842
34832000,0.86378736357343,0.797342163481128,0.951827247755068
34848000,0.868770787244107,0.807308991020273,0.931893711490027
34864000,0.82392027124114,0.792358779414868,0.87707642735454
34880000,0.862126255353552,0.807308991020273,0.916943499884622
34896000,0.825581399263227,0.742524938752266,0.906976731752102
34912000,0.85382059544091,0.817275759152793,0.921926883950883
34928000,0.865448511397725,0.817275759152793,0.956810631821328
34944000,0.852159467418823,0.807308991020273,0.916943499884622
34960000,0.842192699286303,0.802325606954013,0.882059811420801
34976000,0.850498319594528,0.787375395348608,0.906976731752102
34992000,0.835548167395748,0.797342163481128,0.901993347685842
35008000,0.830564783329487,0.757475090951046,0.897009963619581
35024000,0.840531571264216,0.767441859083567,0.892026579553321
35040000,0.867109639419812,0.792358779414868,0.941860479622548
35056000,0.86378736357343,0.832225911351574,0.911960115818362
35072000,0.84883721137465,0.802325606954013,0.892026579553321
35088000,0.835548167395748,0.762458475017307,0.897009963619581
35104000,0.833887059175869,0.802325606954013,0.887043195487061
35120000,0.847176083352563,0.797342163481128,0.87707642735454
35136000,0.813953483306412,0.782392011282348,0.857142831682875
35152000,0.842192699286303,0.807308991020273,0.906976731752102
35168000,0.838870443242129,0.757475090951046,0.897009963619581
35184000,0.845514955330476,0.802325606954013,0.921926883950883
35200000,0.843853827308389,0.802325606954013,0.921926883950883
35216000,0.830564783329487,0.782392011282348,0.887043195487061
35232000,0.850498339396736,0.817275759152793,0.911960115818362
35248000,0.803986695371683,0.772425243149827,0.857142831682875
35264000,0.828903655307401,0.787375395348608,0.897009963619581
35280000,0.862126255353552,0.822259143219054,0.926910327423767
35296000,0.81893688717488,0.737541554686005,0.916943499884622
35312000,0.810631247064446,0.747508322818526,0.87209304328828
35328000,0.830564783329487,0.777408627216087,0.911960115818362
35344000,0.830564783329487,0.787375395348608,0.87707642735454
35360000,0.835548167395748,0.817275759152793,0.857142831682875
35376000,0.838870423439921,0.797342163481128,0.86710965922202
35392000,0.835548167395748,0.787375395348608,0.897009963619581
35408000,0.85382059544091,0.822259143219054,0.882059811420801
35424000,0.797342183283336,0.767441859083567,0.857142831682875
35440000,0.873754171310367,0.822259143219054,0.931893711490027
35456000,0.840531571264216,0.807308991020273,0.897009963619581
35472000,0.842192699286303,0.812292375086533,0.901993347685842
35488000,0.842192679484095,0.782392011282348,0.887043195487061
35504000,0.863787383375638,0.817275759152793,0.931893711490027
35520000,0.84883721137465,0.822259143219054,0.892026579553321
35536000,0.840531571264216,0.772425243149827,0.941860479622548
35552000,0.870431875661777,0.782392011282348,0.976744168086369
35568000,0.868770767441899,0.797342163481128,0.946843863688808
35584000,0.867109619617604,0.842192679484095,0.911960115818362
35600000,0.867109619617604,0.827242527285314,0.916943499884622
35616000,0.822259123416846,0.787375395348608,0.887043195487061
35632000,0.850498339396736,0.822259143219054,0.906976731752102
35648000,0.850498339396736,0.822259143219054,0.906976731752102
35664000,0.840531551462008,0.787375395348608,0.901993347685842
35680000,0.865448491595517,0.837209295417834,0.916943499884622
35696000,0.875415279530245,0.802325606954013,0.971760784020109
35712000,0.845514955330476,0.787375395348608,0.882059811420801
35728000,0.868770767441899,0.827242527285314,0.911960115818362
35744000,0.850498339396736,0.782392011282348,0.931893711490027
35760000,0.853820575638702,0.797342163481128,0.906976731752102
35776000,0.862126255353552,0.807308991020273,0.936877095556287
35792000,0.84883721137465,0.812292375086533,0.892026579553321
35808000,0.850498339396736,0.772425243149827,0.941860479622548
35824000,0.872093023486072,0.787375395348608,0.966777399953849
35840000,0.847176063550355,0.787375395348608,0.911960115818362
35856000,0.865448511397725,0.802325606954013,0.946843863688808
35872000,0.840531571264216,0.742524938752266,0.956810631821328
35888000,0.890365451531234,0.852159447616615,0.936877095556287
35904000,0.897009983421789,0.882059811420801,0.926910327423767
35920000,0.82392027124114,0.787375395348608,0.87209304328828
35936000,0.832225911351574,0.782392011282348,0.901993347685842
35952000,0.838870423439921,0.807308991020273,0.857142831682875
35968000,0.840531551462008,0.782392011282348,0.921926883950883
35984000,0.803986715173891,0.752491706884786,0.852159447616615
36000000,0.847176083352563,0.817275759152793,0.906976731752102
36016000,0.843853827308389,0.812292375086533,0.882059811420801
36032000,0.850498359198944,0.802325606954013,0.882059811420801
36048000,0.855481723462997,0.817275759152793,0.921926883950883
36064000,0.862126235551344,0.822259143219054,0.911960115818362
36080000,0.850498339396736,0.807308991020273,0.921926883950883
36096000,0.880398663596506,0.822259143219054,0.916943499884622
36112000,0.832225911351574,0.767441859083567,0.931893711490027
36128000,0.845514955330476,0.762458475017307,0.956810631821328
36144000,0.870431895463985,0.792358779414868,0.936877095556287
36160000,0.835548187197956,0.812292375086533,0.882059811420801
36176000,0.865448491595517,0.842192679484095,0.901993347685842
36192000,0.855481723462997,0.802325606954013,0.921926883950883
36208000,0.837209295417834,0.747508322818526,0.916943499884622
36224000,0.873754151508159,0.837209295417834,0.926910327423767
36240000,0.852159447616615,0.847176063550355,0.857142831682875
36256000,0.860465127331465,0.802325606954013,0.946843863688808
36272000,0.807308971218065,0.757475090951046,0.857142831682875
36288000,0.85880397950717,0.827242527285314,0.901993347685842
36304000,0.82392027124114,0.772425243149827,0.926910327423767
36320000,0.878737535574419,0.852159447616615,0.926910327423767
36336000,0.85880397950717,0.797342163481128,0.926910327423767
36352000,0.825581399263227,0.807308991020273,0.842192679484095
36368000,0.820597995394759,0.772425243149827,0.857142831682875
36384000,0.847176083352563,0.822259143219054,0.882059811420801
36400000,0.863787383375638,0.852159447616615,0.87209304328828
36416000,0.828903655307401,0.777408627216087,0.906976731752102
36432000,0.835548167395748,0.777408627216087,0.931893711490027
36448000,0.835548187197956,0.817275759152793,0.86710965922202
36464000,0.842192699286303,0.772425243149827,0.926910327423767
36480000,0.873754151508159,0.827242527285314,0.921926883950883
36496000,0.825581399263227,0.797342163481128,0.87209304328828
36512000,0.832225911351574,0.792358779414868,0.892026579553321
36528000,0.870431895463985,0.812292375086533,0.911960115818362
36544000,0.867109639419812,0.847176063550355,0.887043195487061
36560000,0.855481723462997,0.832225911351574,0.87707642735454
36576000,0.835548167395748,0.787375395348608,0.887043195487061
36592000,0.865448511397725,0.852159447616615,0.882059811420801
36608000,0.850498339396736,0.772425243149827,0.966777399953849
36624000,0.832225911351574,0.807308991020273,0.857142831682875
36640000,0.870431895463985,0.822259143219054,0.961794015887589
36656000,0.855481723462997,0.822259143219054,0.901993347685842
36672000,0.830564783329487,0.767441859083567,0.901993347685842
36688000,0.827242527285314,0.71262457494808,0.926910327423767
36704000,0.842192679484095,0.787375395348608,0.921926883950883
36720000,0.855481743265205,0.807308991020273,0.931893711490027
36736000,0.842192679484095,0.772425243149827,0.906976731752102
36752000,0.838870443242129,0.812292375086533,0.887043195487061
36768000,0.822259143219054,0.787375395348608,0.87209304328828
36784000,0.830564803131695,0.802325606954013,0.87209304328828
36800000,0.835548167395748,0.792358779414868,0.887043195487061
36816000,0.847176063550355,0.797342163481128,0.887043195487061
36832000,0.822259143219054,0.762458475017307,0.887043195487061
36848000,0.825581399263227,0.752491706884786,0.956810631821328
36864000,0.850498359198944,0.817275759152793,0.87209304328828
36880000,0.84883721137465,0.827242527285314,0.87707642735454
36896000,0.872093003683864,0.847176063550355,0.911960115818362
36912000,0.850498339396736,0.817275759152793,0.897009963619581
36928000,0.835548187197956,0.807308991020273,0.887043195487061
36944000,0.868770747639691,0.842192679484095,0.911960115818362
36960000,0.845514955330476,0.757475090951046,0.911960115818362
36976000,0.853820575638702,0.792358779414868,0.911960115818362
36992000,0.840531571264216,0.772425243149827,0.882059811420801
37008000,0.817275759152793,0.737541554686005,0.897009963619581
37024000,0.867109619617604,0.842192679484095,0.901993347685842
37040000,0.832225911351574,0.782392011282348,0.901993347685842
37056000,0.822259143219054,0.777408627216087,0.86212627515576
37072000,0.820598015196967,0.747508322818526,0.897009963619581
37088000,0.820597995394759,0.71760795901434,0.911960115818362
37104000,0.845514955330476,0.807308991020273,0.906976731752102
37120000,0.862126235551344,0.832225911351574,0.921926883950883
37136000,0.840531551462008,0.792358779414868,0.906976731752102
37152000,0.837209315220042,0.767441859083567,0.87209304328828
37168000,0.832225911351574,0.767441859083567,0.916943499884622
37184000,0.828903655307401,0.787375395348608,0.887043195487061
37200000,0.789036543172903,0.722591343080601,0.892026579553321
37216000,0.845514935528268,0.792358779414868,0.916943499884622
37232000,0.838870423439921,0.792358779414868,0.911960115818362
37248000,0.842192679484095,0.787375395348608,0.911960115818362
37264000,0.832225931153782,0.737541554686005,0.931893711490027
37280000,0.857142851485083,0.812292375086533,0.906976731752102
37296000,0.860465127331465,0.792358779414868,0.926910327423767
37312000,0.810631227262238,0.762458475017307,0.887043195487061
37328000,0.837209295417834,0.782392011282348,0.906976731752102
37344000,0.810631227262238,0.71760795901434,0.87209304328828
37360000,0.828903675109609,0.812292375086533,0.86212627515576
37376000,0.827242527285314,0.767441859083567,0.906976731752102
37392000,0.828903655307401,0.767441859083567,0.882059811420801
37408000,0.843853827308389,0.797342163481128,0.931893711490027
37424000,0.867109639419812,0.787375395348608,0.951827247755068
37440000,0.802325567349597,0.727574727146861,0.906976731752102
37456000,0.805647843195978,0.742524938752266,0.901993347685842
37472000,0.825581399263227,0.747508322818526,0.941860479622548
37488000,0.833887019571453,0.787375395348608,0.916943499884622
37504000,0.838870443242129,0.812292375086533,0.86710965922202
37520000,0.842192699286303,0.757475090951046,0.892026579553321
37536000,0.807308991020273,0.752491706884786,0.86710965922202
37552000,0.843853827308389,0.807308991020273,0.916943499884622
37568000,0.850498339396736,0.832225911351574,0.87707642735454
37584000,0.833887039373661,0.782392011282348,0.906976731752102
37600000,0.833887039373661,0.797342163481128,0.892026579553321
37616000,0.850498339396736,0.762458475017307,0.941860479622548
37632000,0.838870423439921,0.782392011282348,0.921926883950883
37648000,0.827242527285314,0.782392011282348,0.892026579553321
37664000,0.828903655307401,0.797342163481128,0.87707642735454
37680000,0.842192679484095,0.792358779414868,0.901993347685842
37696000,0.85382059544091,0.817275759152793,0.916943499884622
37712000,0.820598015196967,0.747508322818526,0.931893711490027
37728000,0.82392027124114,0.737541554686005,0.911960115818362
37744000,0.845514955330476,0.807308991020273,0.916943499884622
37760000,0.828903655307401,0.772425243149827,0.87707642735454
37776000,0.800664459129718,0.737541554686005,0.906976731752102
37792000,0.818936867372672,0.732558111213121,0.921926883950883
37808000,0.823920251438932,0.777408627216087,0.857142831682875
37824000,0.827242527285314,0.742524938752266,0.882059811420801
37840000,0.823920251438932,0.777408627216087,0.906976731752102
37856000,0.840531571264216,0.807308991020273,0.897009963619581
37872000,0.82392027124114,0.792358779414868,0.87707642735454
37888000,0.808970099240151,0.71760795901434,0.892026579553321
37904000,0.87209304328828,0.817275759152793,0.926910327423767
37920000,0.822259123416846,0.782392011282348,0.901993347685842
37936000,0.838870443242129,0.802325606954013,0.901993347685842
37952000,0.830564783329487,0.767441859083567,0.926910327423767
37968000,0.813953483306412,0.752491706884786,0.897009963619581
37984000,0.847176083352563,0.767441859083567,0.936877095556287
38000000,0.857142851485083,0.792358779414868,0.951827247755068
38016000,0.827242507483106,0.777408627216087,0.916943499884622
38032000,0.868770747639691,0.847176063550355,0.901993347685842
38048000,0.868770767441899,0.812292375086533,0.966777399953849
38064000,0.828903655307401,0.767441859083567,0.941860479622548
38080000,0.805647843195978,0.727574727146861,0.887043195487061
38096000,0.797342183283336,0.772425243149827,0.842192679484095
38112000,0.837209315220042,0.807308991020273,0.882059811420801
38128000,0.828903655307401,0.792358779414868,0.892026579553321
38144000,0.827242527285314,0.787375395348608,0.86710965922202
38160000,0.805647843195978,0.742524938752266,0.921926883950883
38176000,0.88870430370694,0.832225911351574,0.98172755215263
38192000,0.847176083352563,0.807308991020273,0.906976731752102
38208000,0.812292355284325,0.70764119088182,0.941860479622548
38224000,0.828903655307401,0.777408627216087,0.882059811420801
38240000,0.835548167395748,0.747508322818526,0.901993347685842
38256000,0.807308971218065,0.752491706884786,0.87209304328828
38272000,0.800664459129718,0.752491706884786,0.86710965922202
38288000,0.812292355284325,0.752491706884786,0.916943499884622
38304000,0.825581399263227,0.772425243149827,0.901993347685842
38320000,0.832225911351574,0.797342163481128,0.882059811420801
38336000,0.822259143219054,0.732558111213121,0.931893711490027
38352000,0.842192679484095,0.777408627216087,0.892026579553321
38368000,0.868770767441899,0.837209295417834,0.906976731752102
38384000,0.813953483306412,0.732558111213121,0.926910327423767
38400000,0.837209295417834,0.792358779414868,0.892026579553321
38416000,0.863787383375638,0.792358779414868,0.931893711490027
38432000,0.840531571264216,0.747508322818526,0.956810631821328
38448000,0.867109639419812,0.807308991020273,0.906976731752102
38464000,0.840531551462008,0.787375395348608,0.901993347685842
38480000,0.850498339396736,0.817275759152793,0.892026579553321
38496000,0.813953483306412,0.752491706884786,0.921926883950883
38512000,0.843853807506181,0.792358779414868,0.941860479622548
38528000,0.837209315220042,0.802325606954013,0.901993347685842
38544000,0.830564763527279,0.782392011282348,0.911960115818362
38560000,0.833887039373661,0.767441859083567,0.892026579553321
38576000,0.794019927239163,0.732558111213121,0.906976731752102
38592000,0.843853807506181,0.772425243149827,0.961794015887589
38608000,0.85880397950717,0.752491706884786,0.966777399953849
38624000,0.85382059544091,0.792358779414868,0.951827247755068
38640000,0.812292355284325,0.757475090951046,0.916943499884622
38656000,0.842192699286303,0.782392011282348,0.936877095556287
38672000,0.818936867372672,0.792358779414868,0.86710965922202
38688000,0.838870443242129,0.772425243149827,0.931893711490027
38704000,0.81893688717488,0.777408627216087,0.87209304328828
38720000,0.825581399263227,0.782392011282348,0.87707642735454
38736000,0.784053139304434,0.70265780681556,0.857142831682875
38752000,0.835548167395748,0.777408627216087,0.87209304328828
38768000,0.820597995394759,0.732558111213121,0.931893711490027
38784000,0.822259143219054,0.757475090951046,0.87209304328828
38800000,0.818936867372672,0.727574727146861,0.882059811420801
38816000,0.835548187197956,0.737541554686005,0.936877095556287
38832000,0.850498339396736,0.767441859083567,0.946843863688808
38848000,0.823920251438932,0.732558111213121,0.911960115818362
38864000,0.820598015196967,0.747508322818526,0.86212627515576
38880000,0.85880397950717,0.792358779414868,0.966777399953849
38896000,0.842192699286303,0.752491706884786,0.931893711490027
38912000,0.825581399263227,0.787375395348608,0.882059811420801
38928000,0.858803999309378,0.757475090951046,0.951827247755068
38944000,0.818936867372672,0.727574727146861,0.936877095556287
38960000,0.852159487221031,0.802325606954013,0.936877095556287
38976000,0.840531551462008,0.747508322818526,0.976744168086369
38992000,0.810631227262238,0.762458475017307,0.87209304328828
39008000,0.838870443242129,0.782392011282348,0.931893711490027
39024000,0.835548167395748,0.822259143219054,0.842192679484095
39040000,0.855481723462997,0.822259143219054,0.892026579553321
39056000,0.838870403637713,0.797342163481128,0.921926883950883
39072000,0.805647843195978,0.677740886484258,0.951827247755068
39088000,0.802325587151805,0.762458475017307,0.87209304328828
39104000,0.853820615243118,0.757475090951046,0.936877095556287
39120000,0.827242527285314,0.752491706884786,0.887043195487061
39136000,0.833887059175869,0.772425243149827,0.926910327423767
39152000,0.863787383375638,0.807308991020273,0.956810631821328
39168000,0.85880397950717,0.832225911351574,0.901993347685842
39184000,0.828903655307401,0.747508322818526,0.901993347685842
39200000,0.822259123416846,0.772425243149827,0.916943499884622
39216000,0.840531571264216,0.802325606954013,0.901993347685842
39232000,0.820597995394759,0.767441859083567,0.901993347685842
39248000,0.799003331107631,0.737541554686005,0.857142831682875
39264000,0.85382059544091,0.777408627216087,0.936877095556287
39280000,0.822259123416846,0.782392011282348,0.887043195487061
39296000,0.842192679484095,0.787375395348608,0.887043195487061
39312000,0.85382059544091,0.817275759152793,0.921926883950883
39328000,0.843853827308389,0.772425243149827,0.941860479622548
39344000,0.84883721137465,0.762458475017307,0.98172755215263
39360000,0.865448491595517,0.837209295417834,0.906976731752102
39376000,0.807308971218065,0.747508322818526,0.892026579553321
39392000,0.81893688717488,0.762458475017307,0.87707642735454
39408000,0.868770747639691,0.832225911351574,0.921926883950883
39424000,0.825581399263227,0.757475090951046,0.882059811420801
39440000,0.85880397950717,0.797342163481128,0.926910327423767
39456000,0.815614611328498,0.742524938752266,0.911960115818362
39472000,0.795681075063458,0.737541554686005,0.837209295417834
39488000,0.815614631130707,0.742524938752266,0.901993347685842
39504000,0.832225911351574,0.797342163481128,0.87707642735454
39520000,0.810631227262238,0.732558111213121,0.936877095556287
39536000,0.873754151508159,0.807308991020273,0.98172755215263
39552000,0.805647843195978,0.71760795901434,0.936877095556287
39568000,0.815614611328498,0.732558111213121,0.926910327423767
39584000,0.787375415150816,0.697674422749299,0.887043195487061
39600000,0.787375415150816,0.71262457494808,0.887043195487061
39616000,0.850498359198944,0.742524938752266,0.926910327423767
39632000,0.792358799217076,0.667774058945114,0.906976731752102
39648000,0.822259143219054,0.742524938752266,0.911960115818362
39664000,0.830564803131695,0.747508322818526,0.936877095556287
39680000,0.838870443242129,0.762458475017307,0.941860479622548
39696000,0.850498339396736,0.787375395348608,0.926910327423767
39712000,0.85880397950717,0.822259143219054,0.897009963619581
39728000,0.805647862998186,0.737541554686005,0.926910327423767
39744000,0.842192679484095,0.772425243149827,0.961794015887589
39760000,0.835548167395748,0.767441859083567,0.966777399953849
39776000,0.80897011904236,0.762458475017307,0.86212627515576
39792000,0.800664459129718,0.742524938752266,0.911960115818362
39808000,0.799003331107631,0.762458475017307,0.86212627515576
39824000,0.80066443932751,0.727574727146861,0.911960115818362
39840000,0.80564782339377,0.727574727146861,0.906976731752102
39856000,0.805647843195978,0.70764119088182,0.931893711490027
39872000,0.774086390974122,0.677740886484258,0.901993347685842
39888000,0.790697671194989,0.692691038683039,0.906976731752102
39904000,0.777408647018295,0.687707654616779,0.892026579553321
39920000,0.808970099240151,0.742524938752266,0.901993347685842
39936000,0.807308971218065,0.762458475017307,0.897009963619581
39952000,0.808970099240151,0.752491706884786,0.906976731752102
39968000,0.850498339396736,0.802325606954013,0.921926883950883
39984000,0.825581399263227,0.767441859083567,0.926910327423767

